An Adaptive Parallel Arc-Length Method

Parallel computing is omnipresent in today's scientific computer landscape, starting at multicore processors in desktop computers up to massively parallel clusters. While domain decomposition methods have a long tradition in computational mechanics to decompose spatial problems into multiple subproblems that can be solved in parallel, advancing solution schemes for dynamics or quasi-statics are inherently serial processes. For quasi-static simulations, however, there is no accumulating 'time' discretization error, hence an alternative approach is required. In this paper, we present an Adaptive Parallel Arc-Length Method (APALM). By using a domain parametrization of the arc-length instead of time, the multi-level error for the arc-length parametrization is formed by the load parameter and the solution norm. By applying local refinements in the arc-length parameter, the APALM refines solutions where the non-linearity in the load-response space is maximal. The concept is easily extended for bifurcation problems. The performance of the method is demonstrated using isogeometric Kirchhoff-Love shells on problems with snap-through and pitch-fork instabilities. It can be concluded that the adaptivity of the method works as expected and that a relatively coarse approximation of the serial initialization can already be used to produce a good approximation in parallel.

==> Results/Beam_times_500_steps.csv <==
Nprocesses,Serial initialization,Parallel correction
1.5,1096.52,2164.82
2,819.384,1866.41
3,904.49,891.458
5,818.531,435.994
9,914.052,263.202
17,871.775,143.55
33,913.096,71.8368
65,902.18,31.2668
129,1149.45,19.3495
257,1140.36,9.37911
513,1065.65,6.95278


==> Results/Beam_times_500_steps_serial.csv <==
Coordinate,Serial average,Serial error top,Serial error bot
0,963.226181818182,186.223818181818,144.695181818182


==> Results/Beam_times_5_steps.csv <==
Nprocesses,Serial initialization,Parallel correction
1.5,65.172,194.395
2,51.2826,154.232
3,53.2146,78.5161
5,53.3242,41.0289
9,68.0191,29.6739
17,51.9073,22.7116
33,67.1871,21.5424
65,53.7454,22.2519
129,48.6877,28.6118
257,51.6512,22.9738


==> Results/Beam_times_5_steps_serial.csv <==
Coordinate,Serial average,Serial error top,Serial error bot
0,56.41912,11.59998,7.73142


==> Results/Frustrum_times_640_steps.csv <==
Nprocesses,Serial initialization,Parallel correction,Total 
1.5,353.794,1104.92,1458.714
2,275.38,863.395,1138.775
3,300.6,476.313,776.913
5,279.847,223.055,502.902
9,364.116,138.098,502.214
17,354.307,57.1057,411.4127
33,364.071,36.41,400.481
65,287.271,17.5446,304.8156
129,278.494,9.25326,287.74726
257,277.936,4.96923,282.90523
513,284.847,3.9854,288.8324


==> Results/Frustrum_times_640_steps_serial.csv <==
Coordinate,Serial average,Serial error top,Serial error bot
0,310.969363636364,53.1466363636363,35.5893636363637


==> Results/Frustrum_times_80_steps.csv <==
Nprocesses,Serial initialization,Parallel correction,Total 
1.5,122.764,178.091,300.855
2,124.973,184.323,309.296
3,104.402,71.8251,176.2271
5,116.434,37.1349,153.5689
9,101.466,26.9536,128.4196
17,98.2101,19.3356,117.5457
33,106.736,17.3769,124.1129
65,101.392,16.8815,118.2735
129,97.2672,18.0711,115.3383
257,98.8682,16.5019,115.3701


==> Results/Frustrum_times_80_steps_serial.csv <==
Coordinate,Serial average,Serial error top,Serial error bot
0,107.25125,17.72175,9.98405


==> Results/Roof_times_50_steps.csv <==
Nprocesses,Serial initialization,Parallel correction,APALM
1.5,115.747,195.303,322.358
2,119.155,209.011,261.232
3,113.995,100.781,145.339
5,109.491,46.1302,109.666
9,115.019,27.0378,115.668
17,115.133,17.8133,114.062
33,114.918,15.8918,116.288
65,114.537,13.2838,


==> Results/Roof_times_50_steps_serial.csv <==
Coordinate,Serial average,Serial error top,Serial error bot
1.5,114.749375,4.405625,5.258375
2,114.749375,4.405625,5.258375
3,114.749375,4.405625,5.258375
5,114.749375,4.405625,5.258375
9,114.749375,4.405625,5.258375
17,114.749375,4.405625,5.258375
33,114.749375,4.405625,5.258375
65,114.749375,4.405625,5.258375
129,114.749375,4.405625,5.258375


==> Results/Roof_times_600_steps.csv <==
Nprocesses,Serial initialization,Parallel correction,Total 
1.5,377.025,1204.73,1581.755
2,373.975,1169.13,1543.105
3,378.327,601.993,980.32
5,468.731,309.381,778.112
9,357.747,141.568,499.315
17,361.07,88.4398,449.5098
33,377.942,42.7425,420.6845
65,468.741,23.397,492.138
129,412.844,13.7765,426.6205
257,378.745,11.3533,390.0983
513,382.399,10.2603,392.6593


==> Results/Roof_times_600_steps_serial.csv <==
Coordinate,Serial average,Serial error top,Serial error bot
0,394.322363636364,74.4186363636364,36.5753636363636


==> Results/Snapping_DC.csv <==
Deformation norm,point 0 - x,point 0 - y,Eps,Sigma,Lambda,Indicator
0,0,0,0,0,0,0
0.0286639,0,0.0005,0.0555556,-44274.6,0.0005,3.41631
0.0429923,0,0.00075,0.0833333,-64825,0.00075,3.34483
0.0573131,0,0.001,0.111111,-84142.6,0.001,3.26938
0.0716222,0,0.00125,0.138889,-102101,0.00125,3.19055
0.0859164,0,0.0015,0.166667,-118579,0.0015,3.10891
0.100193,0,0.00175,0.194444,-133471,0.00175,3.02505
0.114452,0,0.002,0.222222,-146685,0.002,2.93976
0.128694,0,0.00225,0.25,-158156,0.00225,2.85441
0.142927,0,0.0025,0.277778,-167841,0.0025,2.77152
0.157165,0,0.00275,0.305556,-175729,0.00275,2.69565
0.171436,0,0.003,0.333333,-181822,0.003,2.59177
0.185795,0,0.00325,0.361111,-186112,0.00325,2.33221
0.200354,0,0.0035,0.388889,-188528,0.0035,2.08958
0.215329,0,0.00375,0.416667,-188816,0.00375,1.88535
0.231051,0,0.004,0.444444,-186381,0.004,1.79047
0.247587,0,0.00425,0.472222,-180855,0.00425,1.95065
0.26423,0,0.0045,0.5,-174002,0.0045,2.34298
0.280291,0,0.00475,0.527778,-168631,0.00475,2.70426
0.295633,0,0.005,0.555556,-166073,0.005,2.91381
0.310345,0,0.00525,0.583333,-166362,0.00525,2.98656
0.32455,0,0.0055,0.611111,-168951,0.0055,2.95726
0.33834,0,0.00575,0.638889,-173158,0.00575,2.85519
0.351771,0,0.006,0.666667,-178374,0.006,2.70149
0.364866,0,0.00625,0.694444,-184102,0.00625,2.50814
0.377612,0,0.0065,0.722222,-189936,0.0065,2.27651
0.389952,0,0.00675,0.75,-195500,0.00675,1.99507
0.401712,0,0.007,0.777778,-200343,0.007,1.63327
0.412286,0,0.00725,0.805556,-203537,0.00725,1.1064
0.416239,0,0.007375,0.819444,-203358,0.007375,0.663217
0.41604,0,0.0074375,0.826389,-200473,0.0074375,0.143146
0.415715,0,0.00743945,0.826606,-199978,0.00743945,0.082428
0.415567,0,0.00743994,0.82666,-199769,0.00743994,0.0579194
0.415456,0,0.00744019,0.826687,-199618,0.00744019,0.040389
0.415372,0,0.00744031,0.826701,-199506,0.00744031,0.0277192
0.384691,0,0.00744421,0.827135,-175820,0.00744421,3.57177
0.399239,0,0.00769421,0.854913,-177368,0.00769421,3.65484
0.413487,0,0.00794421,0.88269,-180177,0.00794421,3.7375
0.42755,0,0.00819421,0.910468,-184005,0.00819421,3.79259
0.441527,0,0.00844421,0.938246,-188652,0.00844421,3.79628
0.455496,0,0.00869421,0.966024,-193946,0.00869421,3.72509
0.46953,0,0.00894421,0.993802,-199716,0.00894421,3.55114
0.483706,0,0.00919421,1.02158,-205748,0.00919421,3.23723
0.498147,0,0.00944421,1.04936,-211697,0.00944421,2.72848
0.513142,0,0.00969421,1.07713,-216789,0.00969421,1.92173
0.521149,0,0.00981921,1.09102,-218263,0.00981921,1.31697
0.52552,0,0.00988171,1.09797,-218175,0.00988171,0.897548
0.52797,0,0.00991296,1.10144,-217543,0.00991296,0.610831
0.529387,0,0.00992859,1.10318,-216804,0.00992859,0.412823
0.530242,0,0.0099364,1.10404,-216116,0.0099364,0.272544
0.530793,0,0.00994031,1.10448,-215509,0.00994031,0.16787
0.531205,0,0.00994226,1.1047,-214912,0.00994226,0.0769681
0.53142,0,0.00994275,1.10475,-214524,0.00994275,0.0226526
0.531455,0,0.00994278,1.10475,-214455,0.00994278,0.0134066
0.53149,0,0.00994279,1.10475,-214382,0.00994279,0.00369159
0.568038,0,0.0099467,1.10519,-175583,0.0099467,4.06073
0.582629,0,0.0101967,1.13297,-178398,0.0101967,4.13664
0.597382,0,0.0104467,1.16074,-180462,0.0104467,4.26342
0.612164,0,0.0106967,1.18852,-182307,0.0106967,4.44624
0.626868,0,0.0109467,1.2163,-184445,0.0109467,4.662
0.641448,0,0.0111967,1.24408,-187177,0.0111967,4.89719
0.655902,0,0.0114467,1.27186,-190614,0.0114467,5.15043
0.670249,0,0.0116967,1.29963,-194769,0.0116967,5.42251
0.684512,0,0.0119467,1.32741,-199621,0.0119467,5.71271
0.698712,0,0.0121967,1.35519,-205140,0.0121967,6.01887
0.712866,0,0.0124467,1.38297,-211303,0.0124467,6.3383
0.726989,0,0.0126967,1.41074,-218089,0.0126967,6.66829
0.74109,0,0.0129467,1.43852,-225483,0.0129467,7.00644
0.755179,0,0.0131967,1.4663,-233474,0.0131967,7.35067
0.769261,0,0.0134467,1.49408,-242057,0.0134467,7.69928
0.783342,0,0.0136967,1.52186,-251226,0.0136967,8.0509


==> Results/Snapping_parallel.csv <==
point0-u_x,point0-u_y,U-norm,Eps,Sigma,Lambda,time,level,
0,0,0,0,0,0,0,0,
0,0.00043602,0.025,0.0484466,38832.9,3.49496,0.025,1,
0,0.000872096,0.0499952,0.0968996,74421.4,6.69793,0.05,1,
0,0.000872181,0.05,0.096909,74428,6.69852,0.0500048,0,
0,0.00130856,0.0749834,0.145396,106097,9.54877,0.0750048,1,
0,0.00174541,0.0999463,0.193934,133212,11.9891,0.100005,1,
0,0.00174553,0.0999533,0.193948,133219,11.9897,0.100012,0,
0,0.00218279,0.124885,0.242532,155246,13.9721,0.125012,1,
0,0.00261986,0.149775,0.291096,171848,15.4663,0.150012,1,
0,0.00262003,0.149784,0.291115,171853,15.4668,0.150022,0,
0,0.00305492,0.174607,0.339436,182920,16.4628,0.175022,1,
0,0.00348131,0.199285,0.386813,188416,16.9575,0.200022,1,
0,0.00348186,0.199317,0.386873,188420,16.9578,0.200054,0,
0,0.00368689,0.211524,0.409654,188970,17.0073,0.212554,2,
0,0.00388217,0.223562,0.431353,187917,16.9125,0.225054,2,
0,0.00388249,0.223582,0.431387,187913,16.9122,0.225075,1,
0,0.00406604,0.235391,0.451782,185200,16.668,0.237575,2,
0,0.00424094,0.247017,0.471216,181096,16.2987,0.250075,2,
0,0.00424123,0.247036,0.471248,181089,16.298,0.250096,1,
0,0.00424373,0.247204,0.471526,181022,16.292,0.250277,0,
0,0.00441713,0.258794,0.490792,176227,15.8604,0.262777,1,
0,0.00459509,0.270463,0.510565,171674,15.4506,0.275277,1,
0,0.00459539,0.270483,0.510599,171667,15.45,0.275298,0,
0,0.00478061,0.282248,0.531179,168157,15.1341,0.287798,2,
0,0.00497353,0.294083,0.552614,166203,14.9583,0.300298,2,
0,0.00497389,0.294104,0.552654,166201,14.9581,0.300321,1,
0,0.005174,0.305975,0.574889,166001,14.9401,0.312821,2,
0,0.00538054,0.317864,0.597838,167471,15.0724,0.325321,2,
0,0.00538077,0.317877,0.597864,167473,15.0726,0.325335,1,
0,0.00538322,0.318017,0.598136,167499,15.0749,0.325481,0,
0,0.0055956,0.329916,0.621734,170405,15.3364,0.337981,2,
0,0.00581331,0.341823,0.645923,174405,15.6965,0.350481,2,
0,0.00581345,0.341831,0.645939,174408,15.6967,0.350489,1,
0,0.00603631,0.353745,0.670701,179185,16.1266,0.362989,2,
0,0.00626441,0.365664,0.696045,184439,16.5996,0.375489,2,
0,0.00626453,0.36567,0.696059,184442,16.5998,0.375496,1,
0,0.00626556,0.365723,0.696174,184466,16.602,0.375552,0,
0,0.00649938,0.377637,0.722153,189922,17.0929,0.388052,2,
0,0.00673989,0.389521,0.748877,195285,17.5757,0.400552,2,
0,0.00674011,0.389532,0.748902,195290,17.5761,0.400563,1,
0,0.00686349,0.395441,0.762609,197823,17.8041,0.406813,3,
0,0.00698954,0.401297,0.776616,200163,18.0147,0.413063,3,
0,0.00698965,0.401302,0.776628,200165,18.0149,0.413068,2,
0,0.00705388,0.404192,0.783764,201225,18.1102,0.416193,4,
0,0.00711903,0.407036,0.791003,202177,18.1959,0.419318,4,
0,0.00711908,0.407039,0.791009,202178,18.196,0.419321,3,
0,0.007152,0.408434,0.794667,202600,18.234,0.420883,5,
0,0.00718514,0.409803,0.798349,202978,18.268,0.422446,5,
0,0.00718516,0.409804,0.798351,202978,18.268,0.422447,4,
0,0.00721847,0.411137,0.802053,203299,18.2969,0.424009,5,
0,0.00725184,0.412419,0.80576,203548,18.3193,0.425572,5,
0,0.00725189,0.412421,0.805765,203549,18.3194,0.425574,4,
0,0.00725212,0.412429,0.805791,203550,18.3195,0.425584,3,
0,0.00725305,0.412465,0.805895,203556,18.32,0.425629,2,
0,0.00725593,0.412572,0.806215,203573,18.3216,0.425764,1,
0,0.00726318,0.41284,0.80702,203614,18.3252,0.426104,0,
0,0.00727976,0.41344,0.808862,203688,18.3319,0.426885,3,
0,0.00729622,0.414014,0.810691,203734,18.3361,0.427666,3,
0,0.00729623,0.414015,0.810692,203734,18.3361,0.427667,2,
0,0.00731247,0.414557,0.812497,203748,18.3373,0.428448,3,
0,0.0073284,0.415061,0.814266,203725,18.3352,0.429229,3,
0,0.00732842,0.415062,0.814269,203725,18.3352,0.42923,2,
0,0.00732855,0.415066,0.814283,203724,18.3352,0.429237,1,
0,0.00733634,0.4153,0.815149,203697,18.3328,0.429628,4,
0,0.00734399,0.415522,0.815999,203660,18.3294,0.430018,4,
0,0.007344,0.415522,0.816,203660,18.3294,0.430018,3,
0,0.00735149,0.415729,0.816832,203610,18.3249,0.430409,4,
0,0.00735879,0.415921,0.817643,203549,18.3194,0.4308,4,
0,0.00735879,0.415921,0.817644,203549,18.3194,0.4308,3,
0,0.00735882,0.415922,0.817647,203549,18.3194,0.430801,2,
0,0.00736591,0.416098,0.818434,203475,18.3128,0.431192,4,
0,0.00737275,0.416256,0.819195,203390,18.3051,0.431583,4,
0,0.00737276,0.416256,0.819195,203389,18.3051,0.431583,3,
0,0.00737933,0.416395,0.819925,203291,18.2962,0.431974,4,
0,0.0073856,0.416515,0.820623,203180,18.2862,0.432364,4,
0,0.00738561,0.416515,0.820623,203180,18.2862,0.432365,3,
0,0.00738564,0.416516,0.820627,203179,18.2862,0.432367,2,
0,0.0073859,0.41652,0.820656,203174,18.2857,0.432383,1,
0,0.00738663,0.416533,0.820737,203160,18.2844,0.43243,2,
0,0.00738736,0.416546,0.820817,203146,18.2831,0.432477,2,
0,0.00738736,0.416546,0.820817,203146,18.2831,0.432477,0,
0,0.00739321,0.41664,0.821468,203019,18.2717,0.432868,5,
0,0.00739872,0.416713,0.82208,202881,18.2593,0.433258,5,
0,0.00739873,0.416713,0.822081,202881,18.2593,0.433259,4,
0,0.00740388,0.416766,0.822653,202732,18.2458,0.433649,5,
0,0.00740866,0.416799,0.823184,202572,18.2314,0.43404,5,
0,0.00740866,0.416799,0.823184,202571,18.2314,0.43404,4,
0,0.00740869,0.416799,0.823188,202570,18.2313,0.434043,3,
0,0.00741309,0.416811,0.823677,202401,18.2161,0.434433,5,
0,0.00741712,0.416805,0.824124,202222,18.2,0.434824,5,
0,0.00741712,0.416805,0.824125,202222,18.2,0.434824,4,
0,0.00742078,0.416779,0.824531,202036,18.1832,0.435215,5,
0,0.00742407,0.416736,0.824897,201842,18.1658,0.435605,5,
0,0.00742408,0.416736,0.824897,201842,18.1658,0.435606,4,
0,0.00742409,0.416736,0.824899,201841,18.1657,0.435608,3,
0,0.00742424,0.416734,0.824915,201832,18.1648,0.435626,2,
0,0.00742975,0.416598,0.825528,201425,18.1282,0.436407,4,
0,0.00743398,0.416403,0.825998,200999,18.0899,0.437188,4,
0,0.00743399,0.416403,0.825998,200998,18.0898,0.437189,3,
0,0.00743705,0.416158,0.826338,200557,18.0501,0.437971,4,
0,0.00743906,0.415869,0.826562,200105,18.0095,0.438752,4,
0,0.00743906,0.415869,0.826563,200105,18.0094,0.438753,3,
0,0.00743908,0.415866,0.826564,200100,18.009,0.438761,2,
0,0.00743928,0.415823,0.826586,200038,18.0034,0.438867,1,
0,0.00744038,0.415129,0.826709,199112,17.9201,0.44043,3,
0,0.00743857,0.414325,0.826508,198172,17.8355,0.441992,3,
0,0.00743856,0.414323,0.826507,198170,17.8353,0.441995,2,
0,0.00743441,0.413434,0.826046,197227,17.7504,0.443558,3,
0,0.00742835,0.412478,0.825373,196287,17.6658,0.44512,3,
0,0.00742835,0.412477,0.825372,196286,17.6657,0.445122,2,
0,0.00742828,0.412467,0.825364,196276,17.6649,0.445138,1,
0,0.00742741,0.412346,0.825268,196161,17.6545,0.44533,2,
0,0.00742652,0.412223,0.825169,196046,17.6441,0.445523,2,
0,0.00742652,0.412223,0.825169,196046,17.6441,0.445523,0,
0,0.00740919,0.410139,0.823243,194193,17.4774,0.448648,2,
0,0.00738733,0.407914,0.820815,192388,17.3149,0.451773,2,
0,0.0073873,0.407911,0.820811,192386,17.3147,0.451777,1,
0,0.00736194,0.405582,0.817993,190638,17.1574,0.454902,2,
0,0.00733373,0.403171,0.814859,188953,17.0058,0.458027,2,
0,0.00733371,0.403169,0.814857,188952,17.0057,0.458029,1,
0,0.00727046,0.398158,0.807829,185785,16.7207,0.464279,2,
0,0.0071999,0.392955,0.799989,182907,16.4617,0.470529,2,
0,0.00719982,0.392949,0.79998,182904,16.4614,0.470536,1,
0,0.00719842,0.392849,0.799824,182853,16.4567,0.470654,0,
0,0.00712182,0.387492,0.791313,180284,16.2255,0.476904,2,
0,0.00704017,0.382012,0.782242,178025,16.0222,0.483154,2,
0,0.00704012,0.382008,0.782235,178024,16.0221,0.483159,1,
0,0.00695405,0.376422,0.772672,176079,15.8471,0.489409,2,
0,0.00686404,0.370745,0.762671,174447,15.7002,0.495659,2,
0,0.00686399,0.370742,0.762666,174446,15.7001,0.495662,1,
0,0.00667375,0.35916,0.741527,172090,15.4881,0.508162,2,
0,0.00647247,0.347351,0.719163,170863,15.3777,0.520662,2,
0,0.00647215,0.347333,0.719127,170862,15.3776,0.520681,1,
0,0.00646841,0.347116,0.718712,170850,15.3765,0.520908,0,
0,0.00625889,0.335151,0.695432,170642,15.3578,0.533408,1,
0,0.00604408,0.323094,0.671564,171283,15.4154,0.545908,1,
0,0.00604389,0.323083,0.671543,171284,15.4155,0.545919,0,
0,0.00582638,0.31098,0.647375,172607,15.5347,0.558419,1,
0,0.00560882,0.298871,0.623202,174412,15.6971,0.570919,1,
0,0.0056087,0.298864,0.623189,174413,15.6972,0.570926,0,
0,0.00550088,0.292821,0.611209,175416,15.7874,0.577176,1,
0,0.00539436,0.286793,0.599373,176427,15.8784,0.583426,1,
0,0.00539434,0.286792,0.599371,176427,15.8784,0.583427,0,
0,0.0052898,0.280792,0.587756,177392,15.9653,0.589677,1,
0,0.00518814,0.274833,0.57646,178238,16.0415,0.595927,1,
0,0.0051881,0.274831,0.576456,178239,16.0415,0.595929,0,
0,0.00509057,0.268941,0.565618,178875,16.0987,0.602179,2,
0,0.00499885,0.263163,0.555428,179179,16.1261,0.608429,2,
0,0.00499876,0.263157,0.555418,179179,16.1261,0.608436,1,
0,0.00495579,0.260332,0.550643,179160,16.1244,0.611561,3,
0,0.00491519,0.257565,0.546132,178999,16.1099,0.614686,3,
0,0.00491517,0.257564,0.54613,178998,16.1099,0.614688,2,
0,0.00487731,0.254869,0.541924,178669,16.0802,0.617813,3,
0,0.00484263,0.252265,0.538069,178147,16.0332,0.620938,3,
0,0.0048426,0.252263,0.538066,178146,16.0332,0.62094,2,
0,0.00484241,0.252249,0.538046,178143,16.0328,0.620958,1,
0,0.00484144,0.252174,0.537938,178124,16.0312,0.62105,0,
0,0.00482549,0.250914,0.536166,177779,16.0001,0.622612,2,
0,0.0048105,0.249686,0.5345,177375,15.9638,0.624175,2,
0,0.0048105,0.249685,0.5345,177375,15.9637,0.624175,1,
0,0.00480338,0.249083,0.533709,177150,15.9435,0.624957,3,
0,0.00479653,0.24849,0.532948,176910,15.9219,0.625738,3,
0,0.00479653,0.24849,0.532948,176910,15.9219,0.625738,2,
0,0.0047932,0.248197,0.532578,176784,15.9105,0.626129,4,
0,0.00478995,0.247907,0.532216,176654,15.8988,0.626519,4,
0,0.00478994,0.247907,0.532216,176654,15.8988,0.626519,3,
0,0.00478834,0.247763,0.532038,176587,15.8929,0.626714,5,
0,0.00478677,0.24762,0.531863,176520,15.8868,0.62691,5,
0,0.00478676,0.24762,0.531863,176520,15.8868,0.62691,4,
0,0.00478599,0.247549,0.531776,176487,15.8838,0.627008,6,
0,0.00478523,0.24748,0.531692,176454,15.8809,0.627105,6,
0,0.00478523,0.24748,0.531692,176454,15.8809,0.627105,5,
0,0.00478485,0.247446,0.53165,176438,15.8794,0.627154,7,
0,0.00478449,0.247413,0.53161,176423,15.878,0.627203,7,
0,0.00478449,0.247413,0.53161,176422,15.878,0.627203,6,
0,0.00478413,0.247381,0.53157,176407,15.8766,0.627252,7,
0,0.00478377,0.247349,0.53153,176392,15.8753,0.627301,7,
0,0.00478377,0.247349,0.53153,176392,15.8753,0.627301,6,
0,0.00478377,0.247349,0.53153,176392,15.8753,0.627301,5,
0,0.00478376,0.247348,0.531529,176392,15.8752,0.627303,4,
0,0.00478372,0.247345,0.531524,176390,15.8751,0.627308,3,
0,0.00478366,0.24734,0.531518,176388,15.8749,0.627316,2,
0,0.00478361,0.247335,0.531512,176386,15.8747,0.627323,1,
0,0.00478355,0.24733,0.531506,176383,15.8745,0.627332,0,
0,0.00478076,0.247083,0.531196,176269,15.8642,0.627722,4,
0,0.00477782,0.246825,0.530869,176147,15.8533,0.628113,4,
0,0.00477782,0.246825,0.530869,176147,15.8532,0.628114,3,
0,0.00477481,0.246557,0.530535,176018,15.8416,0.628504,4,
0,0.0047718,0.246287,0.5302,175882,15.8294,0.628895,4,
0,0.0047718,0.246286,0.5302,175882,15.8294,0.628895,3,
0,0.00477176,0.246283,0.530196,175880,15.8292,0.6289,2,
0,0.00476585,0.245739,0.529538,175592,15.8033,0.629681,3,
0,0.00476016,0.245199,0.528906,175284,15.7755,0.630462,3,
0,0.00476015,0.245199,0.528906,175283,15.7755,0.630463,2,
0,0.00476006,0.24519,0.528896,175278,15.775,0.630476,1,
0,0.0047496,0.244136,0.527733,174601,15.7141,0.632038,2,
0,0.00474055,0.243131,0.526728,173845,15.646,0.633601,2,
0,0.00474054,0.24313,0.526727,173844,15.646,0.633602,1,
0,0.0047404,0.243112,0.526711,173830,15.6447,0.63363,0,
0,0.00473299,0.242167,0.525888,172990,15.5691,0.635193,3,
0,0.00472739,0.241292,0.525266,172066,15.4859,0.636755,3,
0,0.00472739,0.241291,0.525265,172065,15.4859,0.636756,2,
0,0.00472378,0.240496,0.524865,171055,15.395,0.638319,3,
0,0.00472237,0.239793,0.524707,169960,15.2964,0.639881,3,
0,0.00472236,0.239792,0.524707,169958,15.2962,0.639883,2,
0,0.00472236,0.239787,0.524707,169948,15.2954,0.639897,1,
0,0.00472335,0.239188,0.524816,168768,15.1891,0.641459,3,
0,0.00472689,0.238704,0.52521,167507,15.0756,0.643022,3,
0,0.00472689,0.238704,0.52521,167505,15.0755,0.643024,2,
0,0.00472967,0.238509,0.525519,166847,15.0163,0.643806,4,
0,0.00473313,0.238347,0.525903,166173,14.9556,0.644587,4,
0,0.00473313,0.238347,0.525904,166173,14.9556,0.644587,3,
0,0.00473729,0.238219,0.526366,165484,14.8936,0.645369,4,
0,0.00474216,0.238126,0.526906,164782,14.8304,0.64615,4,
0,0.00474216,0.238126,0.526907,164782,14.8303,0.64615,3,
0,0.00474218,0.238126,0.526909,164779,14.8301,0.646154,2,
0,0.00474235,0.238123,0.526927,164756,14.8281,0.646178,1,
0,0.0047434,0.238109,0.527045,164615,14.8154,0.646334,0,
0,0.00474913,0.238061,0.527681,163901,14.7511,0.647115,3,
0,0.00475554,0.238048,0.528393,163178,14.686,0.647896,3,
0,0.00475554,0.238048,0.528394,163178,14.686,0.647897,2,
0,0.00476263,0.238072,0.529181,162451,14.6206,0.648678,3,
0,0.00477035,0.238132,0.530039,161723,14.5551,0.649459,3,
0,0.00477036,0.238132,0.53004,161722,14.555,0.64946,2,
0,0.0047704,0.238132,0.530045,161718,14.5546,0.649464,1,
0,0.00477873,0.238227,0.53097,160992,14.4893,0.650246,3,
0,0.0047876,0.238356,0.531955,160274,14.4246,0.651027,3,
0,0.0047876,0.238356,0.531956,160273,14.4246,0.651028,2,
0,0.00479692,0.238516,0.532992,159567,14.361,0.651809,3,
0,0.00480656,0.238703,0.534062,158881,14.2993,0.65259,3,
0,0.00480657,0.238704,0.534064,158880,14.2992,0.652591,2,
0,0.00480667,0.238706,0.534075,158873,14.2986,0.652599,1,
0,0.00480725,0.238717,0.534139,158834,14.295,0.652646,0,
0,0.00481211,0.23882,0.534679,158504,14.2654,0.653036,5,
0,0.00481693,0.238926,0.535214,158187,14.2369,0.653427,5,
0,0.00481693,0.238926,0.535215,158187,14.2368,0.653427,4,
0,0.00481929,0.238979,0.535477,158035,14.2231,0.653623,6,
0,0.00482161,0.239032,0.535734,157888,14.2099,0.653818,6,
0,0.00482161,0.239032,0.535734,157888,14.2099,0.653818,5,
0,0.00482385,0.239085,0.535984,157747,14.1973,0.654013,6,
0,0.004826,0.239136,0.536222,157615,14.1854,0.654209,6,
0,0.004826,0.239136,0.536222,157615,14.1854,0.654209,5,
0,0.00482601,0.239136,0.536224,157614,14.1853,0.65421,4,
0,0.00482608,0.239138,0.536231,157610,14.1849,0.654217,3,
0,0.00482809,0.239187,0.536455,157489,14.174,0.654412,6,
0,0.00482995,0.239233,0.536661,157380,14.1642,0.654607,6,
0,0.00482995,0.239233,0.536661,157380,14.1642,0.654608,5,
0,0.0048317,0.239279,0.536855,157284,14.1555,0.654803,6,
0,0.00483365,0.239333,0.537072,157188,14.147,0.654998,6,
0,0.00483365,0.239333,0.537073,157188,14.1469,0.654998,5,
0,0.00483367,0.239334,0.537074,157188,14.1469,0.654999,4,
0,0.00483397,0.239342,0.537107,157174,14.1457,0.655024,9,
0,0.00483428,0.239352,0.537143,157160,14.1444,0.655048,9,
0,0.00483429,0.239352,0.537143,157160,14.1444,0.655048,8,
0,0.00483462,0.239362,0.53718,157146,14.1431,0.655073,9,
0,0.00483498,0.239372,0.53722,157131,14.1418,0.655097,9,
0,0.00483498,0.239372,0.53722,157131,14.1418,0.655097,8,
0,0.00483498,0.239372,0.53722,157131,14.1418,0.655097,7,
0,0.00483535,0.239383,0.537261,157116,14.1404,0.655122,9,
0,0.00483573,0.239395,0.537304,157100,14.139,0.655146,9,
0,0.00483573,0.239395,0.537304,157100,14.139,0.655146,8,
0,0.00483613,0.239407,0.537348,157084,14.1375,0.655171,9,
0,0.00483653,0.239419,0.537393,157067,14.1361,0.655195,9,
0,0.00483653,0.239419,0.537393,157067,14.1361,0.655195,8,
0,0.00483654,0.239419,0.537393,157067,14.136,0.655195,7,
0,0.00483656,0.23942,0.537396,157066,14.136,0.655197,6,
0,0.00483739,0.239446,0.537488,157033,14.133,0.655245,8,
0,0.00483824,0.239472,0.537583,157000,14.13,0.655294,8,
0,0.00483825,0.239472,0.537583,157000,14.13,0.655294,7,
0,0.00483911,0.239499,0.537679,156966,14.1269,0.655343,8,
0,0.00483999,0.239526,0.537776,156932,14.1239,0.655392,8,
0,0.00483999,0.239526,0.537776,156932,14.1239,0.655392,7,
0,0.00483999,0.239526,0.537777,156932,14.1239,0.655392,6,
0,0.0048401,0.239529,0.537789,156928,14.1235,0.655398,5,
0,0.00484365,0.239641,0.538184,156796,14.1116,0.655593,6,
0,0.00484727,0.239757,0.538586,156666,14.1,0.655789,6,
0,0.00484727,0.239757,0.538586,156666,14.1,0.655789,5,
0,0.00484746,0.239763,0.538607,156660,14.0994,0.655799,4,
0,0.00484845,0.239795,0.538717,156626,14.0963,0.655852,5,
0,0.00484944,0.239828,0.538827,156592,14.0932,0.655905,5,
0,0.00484944,0.239828,0.538827,156592,14.0932,0.655905,3,
0,0.00484979,0.239839,0.538866,156579,14.0922,0.655923,2,
0,0.00486483,0.240345,0.540537,156110,14.0499,0.656705,4,
0,0.00488043,0.240897,0.54227,155703,14.0133,0.657486,4,
0,0.00488046,0.240898,0.542274,155702,14.0132,0.657487,3,
0,0.00489649,0.24149,0.544054,155359,13.9823,0.658269,4,
0,0.00491282,0.242115,0.545869,155076,13.9569,0.65905,4,
0,0.00491284,0.242116,0.545871,155076,13.9568,0.659051,3,
0,0.00491306,0.242125,0.545895,155073,13.9566,0.659061,2,
0,0.00491706,0.242281,0.54634,155013,13.9512,0.659251,3,
0,0.00492108,0.242439,0.546787,154957,13.9462,0.659441,3,
0,0.00492108,0.24244,0.546787,154957,13.9462,0.659441,1,
0,0.00493767,0.243104,0.548631,154761,13.9285,0.660222,4,
0,0.00495435,0.243789,0.550483,154618,13.9156,0.661004,4,
0,0.00495436,0.24379,0.550485,154618,13.9156,0.661004,3,
0,0.00497106,0.24449,0.55234,154523,13.907,0.661786,4,
0,0.00498774,0.245203,0.554194,154471,13.9024,0.662567,4,
0,0.00498775,0.245204,0.554195,154471,13.9024,0.662567,3,
0,0.00498785,0.245208,0.554205,154470,13.9023,0.662572,2,
0,0.00502105,0.246662,0.557894,154481,13.9033,0.664134,3,
0,0.00505392,0.248142,0.561547,154618,13.9156,0.665697,3,
0,0.00505396,0.248143,0.561552,154619,13.9157,0.665699,2,
0,0.00505447,0.248166,0.561608,154621,13.9159,0.665723,1,
0,0.00506117,0.248472,0.562352,154663,13.9197,0.666044,2,
0,0.00506785,0.248778,0.563094,154710,13.9239,0.666364,2,
0,0.00506785,0.248778,0.563094,154710,13.9239,0.666364,0,
0,0.0051321,0.251783,0.570233,155341,13.9807,0.669489,3,
0,0.00519481,0.254803,0.577201,156221,14.0599,0.672614,3,
0,0.0051949,0.254807,0.577211,156222,14.06,0.672619,2,
0,0.00525622,0.257829,0.584025,157269,14.1542,0.675744,3,
0,0.00531634,0.260846,0.590705,158424,14.2582,0.678869,3,
0,0.00531637,0.260847,0.590708,158425,14.2582,0.67887,2,
0,0.00531678,0.260868,0.590753,158433,14.259,0.678892,1,
0,0.00543396,0.266881,0.603774,160928,14.4835,0.685142,2,
0,0.00554776,0.272862,0.616418,163508,14.7157,0.691392,2,
0,0.00554784,0.272866,0.616426,163509,14.7158,0.691396,1,
0,0.00554924,0.27294,0.616582,163541,14.7187,0.691474,0,
0,0.0057687,0.284813,0.640967,168496,15.1647,0.703974,2,
0,0.00597925,0.296579,0.664361,172725,15.5452,0.716474,2,
0,0.00597946,0.296591,0.664384,172729,15.5456,0.716487,1,
0,0.00618227,0.308252,0.686919,175892,15.8302,0.728987,2,
0,0.00637802,0.319807,0.708669,177798,16.0018,0.741487,2,
0,0.00637818,0.319816,0.708686,177799,16.0019,0.741497,1,
0,0.00637951,0.319896,0.708835,177808,16.0027,0.741584,0,
0,0.00656897,0.331343,0.729885,178419,16.0577,0.754084,2,
0,0.00675393,0.342713,0.750436,177962,16.0166,0.766584,2,
0,0.00675406,0.342721,0.750451,177961,16.0165,0.766593,1,
0,0.00693763,0.354082,0.770848,176929,15.9236,0.779093,2,
0,0.00712356,0.365515,0.791506,175960,15.8364,0.791593,2,
0,0.00712371,0.365525,0.791523,175959,15.8363,0.791603,1,
0,0.00712465,0.365582,0.791628,175955,15.836,0.791666,0,
0,0.00731583,0.377139,0.81287,175589,15.803,0.804166,2,
0,0.00751334,0.388823,0.834815,176108,15.8497,0.816666,2,
0,0.00751354,0.388835,0.834838,176109,15.8498,0.816678,1,
0,0.00771692,0.400618,0.857436,177575,15.9817,0.829178,2,
0,0.00792489,0.412469,0.880543,179921,16.1929,0.841678,2,
0,0.00792501,0.412476,0.880556,179922,16.193,0.841686,1,
0,0.00792634,0.412551,0.880704,179940,16.1946,0.841765,0,
0,0.0083503,0.436361,0.927811,186821,16.8139,0.866765,1,
0,0.00877685,0.460208,0.975206,195810,17.6229,0.891765,1,
0,0.00877721,0.460228,0.975245,195818,17.6236,0.891786,0,
0,0.00898895,0.472139,0.998773,200783,18.0705,0.904286,2,
0,0.00919822,0.484022,1.02202,205845,18.526,0.916786,2,
0,0.00919829,0.484026,1.02203,205846,18.5262,0.91679,1,
0,0.00940335,0.495849,1.04482,210753,18.9678,0.92929,2,
0,0.00960091,0.507535,1.06677,215083,19.3575,0.94179,2,
0,0.00960116,0.50755,1.0668,215088,19.3579,0.941805,1,
0,0.00960214,0.507609,1.0669,215108,19.3597,0.94187,0,
0,0.00969589,0.513337,1.07732,216817,19.5135,0.94812,2,
0,0.00978384,0.518909,1.08709,217992,19.6193,0.95437,2,
0,0.00978398,0.518919,1.08711,217994,19.6195,0.95438,1,
0,0.0098246,0.521603,1.09162,218288,19.646,0.957505,3,
0,0.00986193,0.524179,1.09577,218314,19.6483,0.96063,3,
0,0.00986198,0.524183,1.09578,218314,19.6483,0.960635,2,
0,0.00987902,0.525414,1.09767,218202,19.6382,0.962198,4,
0,0.00989471,0.526595,1.09941,217993,19.6194,0.96376,4,
0,0.00989472,0.526596,1.09941,217993,19.6193,0.963762,3,
0,0.00990879,0.527715,1.10098,217673,19.5905,0.965324,4,
0,0.00992093,0.528757,1.10233,217228,19.5506,0.966887,4,
0,0.00992095,0.528758,1.10233,217228,19.5505,0.966889,3,
0,0.00992105,0.528767,1.10234,217223,19.5501,0.966903,2,
0,0.00992153,0.528811,1.10239,217200,19.548,0.966972,1,
0,0.00992326,0.528969,1.10258,217115,19.5404,0.967223,0,
0,0.00992823,0.529444,1.10314,216827,19.5145,0.968004,4,
0,0.00993255,0.529891,1.10362,216504,19.4853,0.968785,4,
0,0.00993255,0.529892,1.10362,216503,19.4853,0.968786,3,
0,0.00993618,0.530308,1.10402,216142,19.4528,0.969567,4,
0,0.00993907,0.530692,1.10434,215743,19.4169,0.970348,4,
0,0.00993907,0.530692,1.10434,215743,19.4168,0.970349,3,
0,0.00993908,0.530694,1.10434,215740,19.4166,0.970353,2,
0,0.00994117,0.531041,1.10457,215303,19.3772,0.971134,4,
0,0.00994242,0.531349,1.10471,214827,19.3344,0.971915,4,
0,0.00994242,0.531349,1.10471,214827,19.3344,0.971916,3,
0,0.00994279,0.531615,1.10475,214314,19.2883,0.972697,4,
0,0.00994227,0.531837,1.1047,213766,19.239,0.973479,4,
0,0.00994227,0.531837,1.1047,213766,19.2389,0.973479,3,
0,0.00994227,0.531838,1.1047,213762,19.2386,0.973485,2,
0,0.00994221,0.531849,1.10469,213732,19.2359,0.973526,1,
0,0.00994073,0.532022,1.10453,213150,19.1835,0.974307,4,
0,0.00993833,0.532149,1.10426,212538,19.1284,0.975088,4,
0,0.00993833,0.532149,1.10426,212537,19.1283,0.975089,3,
0,0.00993504,0.532229,1.10389,211898,19.0708,0.97587,4,
0,0.00993087,0.532262,1.10343,211237,19.0113,0.976652,4,
0,0.00993087,0.532262,1.10343,211236,19.0113,0.976652,3,
0,0.00993083,0.532262,1.10343,211231,19.0108,0.976659,2,
0,0.00992582,0.532248,1.10287,210551,18.9496,0.97744,4,
0,0.00992001,0.53219,1.10222,209856,18.887,0.978221,4,
0,0.00992001,0.53219,1.10222,209855,18.887,0.978222,3,
0,0.00991346,0.532089,1.1015,209150,18.8235,0.979003,4,
0,0.00990623,0.531947,1.10069,208437,18.7593,0.979785,4,
0,0.00990622,0.531947,1.10069,208436,18.7593,0.979785,3,
0,0.00990617,0.531946,1.10069,208431,18.7588,0.97979,2,
0,0.0099057,0.531936,1.10063,208387,18.7548,0.979839,1,
0,0.00990359,0.531889,1.1004,208191,18.7372,0.980053,2,
0,0.00990144,0.53184,1.10016,207994,18.7195,0.980267,2,
0,0.00990144,0.53184,1.10016,207994,18.7195,0.980267,0,
0,0.00989321,0.531638,1.09925,207276,18.6549,0.981048,5,
0,0.00988443,0.531401,1.09827,206558,18.5902,0.981829,5,
0,0.00988443,0.531401,1.09827,206558,18.5902,0.98183,4,
0,0.00987515,0.531132,1.09724,205842,18.5258,0.982611,5,
0,0.00986542,0.530834,1.09616,205131,18.4618,0.983392,5,
0,0.00986541,0.530834,1.09616,205131,18.4618,0.983393,4,
0,0.00986537,0.530832,1.09615,205128,18.4615,0.983396,3,
0,0.00984472,0.530154,1.09386,203726,18.3353,0.984959,4,
0,0.00982275,0.529382,1.09142,202357,18.2121,0.986521,4,
0,0.00982272,0.529381,1.09141,202355,18.2119,0.986523,3,
0,0.00982241,0.52937,1.09138,202336,18.2103,0.986545,2,
0,0.00979934,0.528516,1.08882,201008,18.0908,0.988107,4,
0,0.0097754,0.527592,1.08616,199725,17.9752,0.98967,4,
0,0.00977538,0.527591,1.08615,199723,17.9751,0.989671,3,
0,0.00975073,0.526608,1.08341,198486,17.8637,0.991234,4,
0,0.00972551,0.525572,1.08061,197296,17.7566,0.992796,4,
0,0.0097255,0.525571,1.08061,197295,17.7566,0.992797,3,
0,0.00972535,0.525565,1.08059,197289,17.756,0.992806,2,
0,0.00972348,0.525487,1.08039,197203,17.7483,0.992921,1,
0,0.00967166,0.523277,1.07463,194973,17.5475,0.996046,3,
0,0.00961863,0.520927,1.06874,192929,17.3636,0.999171,3,
0,0.00961856,0.520924,1.06873,192926,17.3634,0.999175,2,
0,0.00956479,0.518462,1.06275,191061,17.1955,1.0023,3,
0,0.00951058,0.515911,1.05673,189363,17.0427,1.00543,3,
0,0.00951054,0.515909,1.05673,189362,17.0426,1.00543,2,
0,0.00951007,0.515886,1.05667,189348,17.0413,1.00545,1,
0,0.00950188,0.515495,1.05576,189106,17.0196,1.00593,0,
0,0.00939302,0.510169,1.04367,186219,16.7597,1.01218,2,
0,0.00928462,0.504653,1.03162,183869,16.5482,1.01843,2,
0,0.00928444,0.504643,1.0316,183866,16.5479,1.01844,1,
0,0.00917713,0.498999,1.01968,181976,16.3778,1.02469,2,
0,0.00907121,0.49327,1.00791,180473,16.2426,1.03094,2,
0,0.00907113,0.493265,1.0079,180472,16.2425,1.03094,1,
0,0.00907016,0.493212,1.0078,180460,16.2414,1.031,0,
0,0.00886279,0.481605,0.984754,178366,16.053,1.0435,2,
0,0.00866077,0.469928,0.962308,177107,15.9396,1.056,2,
0,0.00866057,0.469916,0.962285,177106,15.9395,1.05601,1,
0,0.00846224,0.458266,0.940249,176246,15.8622,1.06851,2,
0,0.00826526,0.446758,0.918362,175256,15.773,1.08101,2,
0,0.00826507,0.446748,0.918341,175255,15.7729,1.08102,1,
0,0.00826414,0.446694,0.918238,175249,15.7724,1.08108,0,
0,0.00821481,0.443866,0.912757,174890,15.7401,1.08421,2,
0,0.00816538,0.441072,0.907265,174451,15.7006,1.08733,2,
0,0.00816536,0.441071,0.907263,174451,15.7006,1.08733,1,
0,0.00811581,0.438322,0.901757,173908,15.6517,1.09046,2,
0,0.00806615,0.435635,0.896239,173231,15.5908,1.09358,2,
0,0.00806611,0.435633,0.896235,173230,15.5907,1.09359,1,
0,0.00806591,0.435622,0.896212,173227,15.5905,1.0936,0,
0,0.00801623,0.433022,0.890692,172379,15.5142,1.09672,2,
0,0.0079667,0.430544,0.885188,171322,15.419,1.09985,2,
0,0.00796661,0.43054,0.885179,171320,15.4188,1.09985,1,
0,0.00794201,0.429362,0.882445,170700,15.363,1.10142,3,
0,0.00791758,0.428233,0.879731,170013,15.3012,1.10298,3,
0,0.00791756,0.428232,0.879729,170013,15.3011,1.10298,2,
0,0.00789337,0.427159,0.877041,169257,15.2331,1.10454,3,
0,0.0078695,0.426149,0.874388,168430,15.1587,1.10611,3,
0,0.00786947,0.426148,0.874386,168429,15.1586,1.10611,2,
0,0.0078693,0.426141,0.874367,168423,15.158,1.10612,1,
0,0.0078683,0.4261,0.874256,168386,15.1548,1.10618,0,
0,0.00784483,0.425164,0.871648,167486,15.0737,1.10775,3,
0,0.00782181,0.424302,0.86909,166520,14.9868,1.10931,3,
0,0.00782179,0.424301,0.869087,166519,14.9867,1.10931,2,
0,0.00779925,0.423515,0.866583,165494,14.8944,1.11087,3,
0,0.00777719,0.422805,0.864132,164419,14.7977,1.11244,3,
0,0.00777716,0.422804,0.864129,164418,14.7976,1.11244,2,
0,0.00777696,0.422798,0.864107,164408,14.7967,1.11245,1,
0,0.00775533,0.422159,0.861704,163293,14.6964,1.11401,3,
0,0.00773402,0.421581,0.859336,162153,14.5938,1.11558,3,
0,0.00773401,0.421581,0.859334,162152,14.5937,1.11558,2,
0,0.00771285,0.421053,0.856983,160999,14.4899,1.11714,3,
0,0.00769162,0.420559,0.854625,159847,14.3862,1.1187,3,
0,0.00769161,0.420558,0.854624,159846,14.3862,1.1187,2,
0,0.00769151,0.420556,0.854612,159841,14.3857,1.11871,1,
0,0.00766993,0.420076,0.852214,158706,14.2835,1.12027,4,
0,0.00764765,0.419587,0.849739,157604,14.1844,1.12184,4,
0,0.00764764,0.419587,0.849738,157604,14.1843,1.12184,3,
0,0.00762429,0.419063,0.847143,156555,14.0899,1.1234,4,
0,0.00759944,0.418473,0.844382,155581,14.0023,1.12496,4,
0,0.00759941,0.418472,0.844379,155580,14.0022,1.12496,3,
0,0.00759927,0.418469,0.844364,155575,14.0018,1.12497,2,
0,0.00758617,0.418139,0.842908,155126,13.9613,1.12575,5,
0,0.00757258,0.417781,0.841397,154706,13.9236,1.12653,5,
0,0.00757257,0.41778,0.841397,154706,13.9236,1.12654,4,
0,0.00755846,0.417391,0.839829,154320,13.8888,1.12732,5,
0,0.00754383,0.416968,0.838204,153971,13.8574,1.1281,5,
0,0.00754382,0.416967,0.838202,153971,13.8574,1.1281,4,
0,0.00754373,0.416965,0.838192,153969,13.8572,1.1281,3,
0,0.00752862,0.416506,0.836513,153662,13.8295,1.12888,5,
0,0.00751305,0.416011,0.834784,153397,13.8057,1.12967,5,
0,0.00751304,0.416011,0.834782,153397,13.8057,1.12967,4,
0,0.00749709,0.415482,0.83301,153177,13.786,1.13045,5,
0,0.00748084,0.41492,0.831205,153003,13.7702,1.13123,5,
0,0.00748083,0.41492,0.831203,153003,13.7702,1.13123,4,
0,0.00748067,0.414914,0.831186,153001,13.7701,1.13124,3,
0,0.00747962,0.414877,0.831069,152992,13.7692,1.13129,2,
0,0.00747746,0.414801,0.830829,152972,13.7675,1.13139,3,
0,0.0074753,0.414724,0.830589,152954,13.7659,1.13149,3,
0,0.0074753,0.414724,0.830589,152954,13.7659,1.13149,1,
0,0.00747029,0.414544,0.830033,152914,13.7623,1.13173,2,
0,0.00746527,0.414362,0.829474,152879,13.7591,1.13197,2,
0,0.00746527,0.414362,0.829474,152879,13.7591,1.13197,0,
0,0.00744865,0.413747,0.827628,152789,13.751,1.13275,4,
0,0.00743195,0.413109,0.825772,152740,13.7466,1.13353,4,
0,0.00743193,0.413109,0.82577,152740,13.7466,1.13353,3,
0,0.0074152,0.412452,0.823911,152728,13.7455,1.13431,4,
0,0.0073985,0.411779,0.822055,152751,13.7475,1.13509,4,
0,0.00739848,0.411779,0.822054,152751,13.7476,1.13509,3,
0,0.00739838,0.411775,0.822043,152751,13.7476,1.1351,2,
0,0.00736515,0.410393,0.81835,152888,13.76,1.13666,3,
0,0.0073323,0.408978,0.8147,153130,13.7817,1.13822,3,
0,0.00733225,0.408976,0.814695,153131,13.7818,1.13823,2,
0,0.00733169,0.408951,0.814632,153136,13.7822,1.13825,1,
0,0.00726733,0.406063,0.807481,153868,13.8481,1.14138,2,
0,0.00720475,0.403148,0.800528,154850,13.9365,1.1445,2,
0,0.00720463,0.403143,0.800514,154852,13.9367,1.14451,1,
0,0.00720244,0.40304,0.800272,154890,13.9401,1.14462,0,
0,0.00714147,0.400128,0.793497,156070,14.0463,1.14774,3,
0,0.00708184,0.397239,0.786871,157410,14.1669,1.15087,3,
0,0.0070818,0.397237,0.786866,157411,14.167,1.15087,2,
0,0.00702342,0.394388,0.78038,158893,14.3004,1.154,3,
0,0.00696631,0.391602,0.774035,160512,14.446,1.15712,3,
0,0.00696627,0.391599,0.77403,160513,14.4462,1.15712,2,
0,0.00696594,0.391583,0.773993,160523,14.4471,1.15714,1,
0,0.00693794,0.390223,0.770882,161384,14.5246,1.15871,4,
0,0.00691039,0.388893,0.767821,162282,14.6054,1.16027,4,
0,0.00691038,0.388893,0.76782,162282,14.6054,1.16027,3,
0,0.00688337,0.387602,0.764819,163218,14.6896,1.16183,4,
0,0.00685707,0.386363,0.761897,164194,14.7774,1.16339,4,
0,0.00685705,0.386362,0.761895,164194,14.7775,1.16339,3,
0,0.00685693,0.386356,0.761881,164199,14.7779,1.1634,2,
0,0.00684414,0.385763,0.76046,164703,14.8233,1.16418,5,
0,0.00683165,0.385191,0.759072,165218,14.8696,1.16496,5,
0,0.00683164,0.38519,0.759071,165218,14.8696,1.16497,4,
0,0.00681951,0.384644,0.757724,165744,14.917,1.16575,5,
0,0.00680784,0.38413,0.756427,166281,14.9653,1.16653,5,
0,0.00680783,0.384129,0.756426,166281,14.9653,1.16653,4,
0,0.00680778,0.384127,0.75642,166284,14.9656,1.16653,3,
0,0.00679668,0.383652,0.755186,166831,15.0148,1.16731,5,
0,0.00678631,0.383225,0.754034,167388,15.0649,1.16809,5,
0,0.00678629,0.383224,0.754032,167389,15.065,1.1681,4,
0,0.00678144,0.383033,0.753494,167669,15.0902,1.16849,6,
0,0.00677686,0.382858,0.752984,167951,15.1156,1.16888,6,
0,0.00677685,0.382858,0.752984,167951,15.1156,1.16888,5,
0,0.00677256,0.382702,0.752507,168233,15.141,1.16927,6,
0,0.00676861,0.382567,0.752067,168515,15.1663,1.16966,6,
0,0.0067686,0.382567,0.752067,168515,15.1663,1.16966,5,
0,0.00676858,0.382566,0.752065,168516,15.1665,1.16966,4,
0,0.00676846,0.382562,0.752051,168526,15.1673,1.16967,3,
0,0.00676788,0.382543,0.751986,168569,15.1712,1.16973,2,
0,0.00676692,0.382513,0.75188,168643,15.1778,1.16984,3,
0,0.00676598,0.382484,0.751776,168716,15.1845,1.16994,3,
0,0.00676598,0.382484,0.751776,168716,15.1845,1.16994,1,
0,0.00676344,0.382409,0.751493,168928,15.2035,1.17024,2,
0,0.00676114,0.382349,0.751238,169137,15.2223,1.17053,2,
0,0.00676114,0.382349,0.751238,169137,15.2223,1.17053,0,
0,0.00675851,0.382293,0.750946,169408,15.2467,1.17092,3,
0,0.00675637,0.382266,0.750708,169673,15.2706,1.17131,3,
0,0.00675637,0.382266,0.750708,169674,15.2706,1.17132,2,
0,0.00675473,0.382267,0.750526,169931,15.2938,1.17171,3,
0,0.00675361,0.382296,0.750401,170179,15.3161,1.1721,3,
0,0.00675361,0.382296,0.750401,170179,15.3161,1.1721,2,
0,0.0067536,0.382297,0.7504,170182,15.3164,1.1721,1,
0,0.006753,0.382355,0.750333,170419,15.3377,1.17249,3,
0,0.00675291,0.382441,0.750323,170646,15.3581,1.17288,3,
0,0.00675291,0.382441,0.750323,170646,15.3581,1.17288,2,
0,0.0067533,0.382553,0.750367,170860,15.3774,1.17327,3,
0,0.00675416,0.382688,0.750462,171062,15.3956,1.17366,3,
0,0.00675416,0.382688,0.750462,171062,15.3956,1.17366,2,
0,0.00675417,0.38269,0.750463,171064,15.3958,1.17367,1,
0,0.00675426,0.382702,0.750474,171081,15.3973,1.1737,0,
0,0.00675559,0.382862,0.750621,171269,15.4143,1.17409,5,
0,0.00675731,0.383042,0.750812,171446,15.4302,1.17448,5,
0,0.00675731,0.383042,0.750812,171446,15.4302,1.17448,4,
0,0.00675939,0.38324,0.751044,171611,15.445,1.17487,5,
0,0.0067618,0.383453,0.751311,171766,15.4589,1.17526,5,
0,0.0067618,0.383454,0.751311,171766,15.4589,1.17526,4,
0,0.00676181,0.383455,0.751313,171766,15.459,1.17527,3,
0,0.00676749,0.383924,0.751944,172044,15.484,1.17605,4,
0,0.00677414,0.384438,0.752682,172285,15.5057,1.17683,4,
0,0.00677415,0.384439,0.752683,172286,15.5057,1.17683,3,
0,0.00677426,0.384448,0.752696,172289,15.506,1.17684,2,
0,0.0067817,0.384999,0.753523,172499,15.5249,1.17762,4,
0,0.00678979,0.385579,0.754421,172681,15.5412,1.17841,4,
0,0.0067898,0.385579,0.754422,172681,15.5413,1.17841,3,
0,0.00679842,0.386183,0.75538,172839,15.5555,1.17919,4,
0,0.00680748,0.386805,0.756387,172977,15.568,1.17997,4,
0,0.00680749,0.386806,0.756388,172977,15.568,1.17997,3,
0,0.00680753,0.386808,0.756392,172978,15.568,1.17997,2,
0,0.00680819,0.386853,0.756466,172987,15.5688,1.18003,1,
0,0.00684782,0.389483,0.760869,173381,15.6043,1.18315,2,
0,0.00689088,0.392247,0.765653,173604,15.6243,1.18628,2,
0,0.00689096,0.392252,0.765663,173604,15.6244,1.18628,1,
0,0.00689326,0.392398,0.765918,173612,15.6251,1.18645,0,
0,0.00693853,0.395242,0.770948,173723,15.635,1.18957,2,
0,0.0069852,0.398135,0.776134,173763,15.6387,1.1927,2,
0,0.00698522,0.398136,0.776136,173763,15.6387,1.1927,1,
0,0.00713033,0.406972,0.792258,173665,15.6298,1.20207,2,
0,0.00727958,0.415918,0.808842,173461,15.6115,1.21145,2,
0,0.00727967,0.415924,0.808853,173461,15.6114,1.21145,1,
0,0.0074815,0.427899,0.831278,173308,15.5977,1.22395,2,
0,0.007684,0.439841,0.853778,173544,15.619,1.23645,2,
0,0.00768408,0.439846,0.853787,173544,15.619,1.23646,1,
0,0.00768547,0.439928,0.853941,173548,15.6193,1.23654,0,
0,0.00788607,0.451741,0.87623,174475,15.7028,1.24904,1,
0,0.0080807,0.463257,0.897856,176545,15.8891,1.26154,1,
0,0.00808103,0.463276,0.897892,176550,15.8895,1.26157,0,
0,0.00812777,0.466066,0.903086,177334,15.9601,1.26469,3,
0,0.00817329,0.468799,0.908143,178261,16.0435,1.26782,3,
0,0.00817331,0.4688,0.908145,178262,16.0436,1.26782,2,
0,0.00821718,0.47146,0.91302,179359,16.1423,1.27094,3,
0,0.00825883,0.474018,0.917647,180658,16.2592,1.27407,3,
0,0.00825887,0.474021,0.917652,180659,16.2593,1.27407,2,
0,0.00825909,0.474034,0.917676,180667,16.26,1.27409,1,
0,0.00827879,0.475264,0.919866,181405,16.3265,1.27565,4,
0,0.00829757,0.476451,0.921953,182209,16.3989,1.27721,4,
0,0.00829758,0.476452,0.921954,182210,16.3989,1.27721,3,
0,0.00831525,0.47759,0.923917,183087,16.4778,1.27878,4,
0,0.00833158,0.478667,0.925731,184042,16.5637,1.28034,4,
0,0.00833159,0.478668,0.925732,184042,16.5638,1.28034,3,
0,0.00833167,0.478673,0.925741,184048,16.5643,1.28035,2,
0,0.00834635,0.479677,0.927372,185087,16.6578,1.28191,4,
0,0.00835905,0.480591,0.928783,186215,16.7594,1.28347,4,
0,0.00835906,0.480592,0.928785,186217,16.7595,1.28348,3,
0,0.00836453,0.481009,0.929392,186815,16.8133,1.28426,5,
0,0.00836934,0.481397,0.929926,187435,16.8692,1.28504,5,
0,0.00836934,0.481397,0.929927,187435,16.8692,1.28504,4,
0,0.00837342,0.481752,0.93038,188077,16.927,1.28582,5,
0,0.00837671,0.482071,0.930746,188740,16.9866,1.2866,5,
0,0.00837672,0.482071,0.930746,188741,16.9867,1.2866,4,
0,0.00837673,0.482073,0.930748,188744,16.987,1.2866,3,
0,0.00837682,0.482082,0.930758,188765,16.9889,1.28663,2,
0,0.00837726,0.482129,0.930806,188872,16.9984,1.28675,1,
0,0.008378,0.482212,0.930889,189067,17.0161,1.28698,2,
0,0.00837867,0.482291,0.930964,189265,17.0338,1.2872,2,
0,0.00837868,0.482291,0.930964,189265,17.0338,1.2872,0,
0,0.00838041,0.48254,0.931157,189960,17.0964,1.28798,3,
0,0.00838118,0.482745,0.931242,190670,17.1603,1.28877,3,
0,0.00838118,0.482746,0.931242,190671,17.1604,1.28877,2,
0,0.00838093,0.482905,0.931215,191392,17.2253,1.28955,3,
0,0.00837962,0.483016,0.931069,192121,17.2909,1.29033,3,
0,0.00837962,0.483016,0.931069,192122,17.291,1.29033,2,
0,0.0083796,0.483017,0.931067,192128,17.2915,1.29034,1,
0,0.00837719,0.483079,0.930799,192859,17.3573,1.29112,3,
0,0.00837366,0.483091,0.930407,193588,17.4229,1.2919,3,
0,0.00837366,0.483091,0.930406,193589,17.423,1.2919,2,
0,0.00836902,0.483053,0.929891,194310,17.4879,1.29268,3,
0,0.00836329,0.482967,0.929254,195018,17.5516,1.29346,3,
0,0.00836328,0.482967,0.929253,195019,17.5517,1.29346,2,
0,0.00836322,0.482966,0.929246,195026,17.5523,1.29347,1,
0,0.00836274,0.482957,0.929193,195079,17.5571,1.29353,0,
0,0.00835585,0.482821,0.928428,195767,17.6191,1.29431,4,
0,0.00834794,0.48264,0.927549,196432,17.6789,1.29509,4,
0,0.00834793,0.48264,0.927548,196433,17.6789,1.29509,3,
0,0.00833906,0.482419,0.926563,197069,17.7362,1.29588,4,
0,0.00832929,0.482159,0.925477,197674,17.7907,1.29666,4,
0,0.00832928,0.482159,0.925476,197675,17.7907,1.29666,3,
0,0.00832919,0.482157,0.925465,197680,17.7912,1.29666,2,
0,0.00831857,0.481863,0.924285,198249,17.8424,1.29745,4,
0,0.00830717,0.481539,0.923019,198780,17.8902,1.29823,4,
0,0.00830716,0.481538,0.923018,198781,17.8903,1.29823,3,
0,0.00829506,0.481187,0.921674,199271,17.9344,1.29901,4,
0,0.00828233,0.480813,0.920259,199719,17.9747,1.29979,4,
0,0.00828232,0.480813,0.920257,199719,17.9747,1.29979,3,
0,0.00828222,0.48081,0.920247,199722,17.975,1.2998,2,
0,0.00828135,0.480784,0.92015,199751,17.9776,1.29985,1,
0,0.008268,0.480389,0.918667,200151,18.0136,1.30063,4,
0,0.00825416,0.479977,0.917129,200505,18.0455,1.30141,4,
0,0.00825415,0.479977,0.917127,200506,18.0455,1.30141,3,
0,0.00823986,0.479552,0.91554,200814,18.0732,1.30219,4,
0,0.00822521,0.479118,0.913912,201075,18.0968,1.30297,4,
0,0.0082252,0.479118,0.913911,201075,18.0968,1.30298,3,
0,0.00822511,0.479115,0.913901,201077,18.0969,1.30298,2,
0,0.00821014,0.478673,0.912238,201291,18.1162,1.30376,4,
0,0.00819492,0.478227,0.910546,201459,18.1313,1.30454,4,
0,0.00819491,0.478226,0.910545,201459,18.1313,1.30454,3,
0,0.00817948,0.477777,0.908832,201580,18.1422,1.30532,4,
0,0.00816391,0.477328,0.907101,201656,18.1491,1.30611,4,
0,0.0081639,0.477327,0.9071,201656,18.1491,1.30611,3,
0,0.00816382,0.477325,0.907091,201657,18.1491,1.30611,2,
0,0.00816308,0.477304,0.907009,201659,18.1493,1.30615,1,
0,0.00815935,0.477197,0.906595,201670,18.1503,1.30633,2,
0,0.00815562,0.47709,0.90618,201679,18.1511,1.30652,2,
0,0.00815562,0.47709,0.90618,201679,18.1511,1.30652,0,
0,0.00812415,0.476198,0.902683,201657,18.1492,1.30808,2,
0,0.00809265,0.475322,0.899184,201477,18.133,1.30964,2,
0,0.00809259,0.47532,0.899177,201477,18.1329,1.30965,1,
0,0.00806127,0.474463,0.895697,201155,18.1039,1.31121,2,
0,0.00803025,0.473628,0.89225,200708,18.0637,1.31277,2,
0,0.00803021,0.473626,0.892246,200707,18.0636,1.31277,1,
0,0.00802982,0.473616,0.892203,200701,18.0631,1.31279,0,
0,0.00799918,0.472799,0.888798,200144,18.013,1.31436,3,
0,0.00796893,0.471999,0.885437,199495,17.9545,1.31592,3,
0,0.00796891,0.471998,0.885435,199494,17.9545,1.31592,2,
0,0.00793904,0.471209,0.882116,198766,17.8889,1.31748,3,
0,0.00790952,0.470427,0.878835,197972,17.8174,1.31905,3,
0,0.0079095,0.470427,0.878834,197971,17.8174,1.31905,2,
0,0.00790936,0.470423,0.878818,197967,17.8171,1.31905,1,
0,0.00785117,0.468865,0.872353,196220,17.6598,1.32218,2,
0,0.00779384,0.467285,0.865982,194323,17.4891,1.3253,2,
0,0.00779378,0.467283,0.865975,194321,17.4889,1.32531,1,
0,0.00779307,0.467263,0.865896,194296,17.4867,1.32535,0,
0,0.00773625,0.465632,0.859583,192306,17.3076,1.32847,3,
0,0.00767968,0.463926,0.853297,190276,17.1248,1.3316,3,
0,0.00767963,0.463925,0.853292,190274,17.1246,1.3316,2,
0,0.00762309,0.462123,0.84701,188246,16.9422,1.33472,3,
0,0.00756649,0.460211,0.840721,186263,16.7636,1.33785,3,
0,0.00756643,0.460209,0.840715,186261,16.7635,1.33785,2,
0,0.00756601,0.460194,0.840668,186246,16.7621,1.33788,1,
0,0.0075093,0.458159,0.834366,184343,16.5909,1.341,3,
0,0.00745251,0.455998,0.828057,182551,16.4296,1.34413,3,
0,0.00745244,0.455995,0.828049,182549,16.4294,1.34413,2,
0,0.00739567,0.453709,0.821741,180894,16.2805,1.34725,3,
0,0.00733904,0.451306,0.815449,179393,16.1454,1.35038,3,
0,0.00733898,0.451303,0.815442,179391,16.1452,1.35038,2,
0,0.00733842,0.451279,0.815381,179377,16.144,1.35041,1,
0,0.00733445,0.451106,0.814939,179278,16.135,1.35063,0,
0,0.00727813,0.448587,0.808681,177953,16.0157,1.35376,3,
0,0.00722222,0.445975,0.802469,176792,15.9113,1.35688,3,
0,0.00722216,0.445972,0.802463,176791,15.9112,1.35689,2,
0,0.00716676,0.443281,0.796306,175790,15.8211,1.36001,3,
0,0.00711192,0.440524,0.790213,174940,15.7446,1.36314,3,
0,0.00711188,0.440522,0.790209,174939,15.7445,1.36314,2,
0,0.00711151,0.440503,0.790168,174934,15.7441,1.36316,1,
0,0.00700362,0.434832,0.77818,173643,15.6278,1.36941,2,
0,0.00689811,0.429017,0.766457,172814,15.5533,1.37566,2,
0,0.00689796,0.429008,0.76644,172813,15.5532,1.37567,1,
0,0.00689603,0.4289,0.766226,172801,15.5521,1.37578,0,
0,0.00669127,0.417008,0.743475,172206,15.4985,1.38828,2,
0,0.00649303,0.404941,0.721448,172591,15.5332,1.40078,2,
0,0.00649274,0.404923,0.721416,172593,15.5333,1.4008,1,
0,0.00629909,0.392775,0.699899,173630,15.6267,1.4133,2,
0,0.00610851,0.380588,0.678723,175099,15.7589,1.4258,2,
0,0.00610844,0.380583,0.678715,175099,15.7589,1.42581,1,
0,0.00610733,0.380512,0.678592,175109,15.7598,1.42588,0,
0,0.00591846,0.368311,0.657607,176841,15.9157,1.43838,2,
0,0.0057299,0.356115,0.636655,178677,16.0809,1.45088,2,
0,0.00572985,0.356112,0.63665,178677,16.0809,1.45088,1,
0,0.00553982,0.34395,0.615536,180428,16.2385,1.46338,2,
0,0.00534596,0.331891,0.593995,181815,16.3634,1.47588,2,
0,0.00534574,0.331878,0.593971,181816,16.3635,1.4759,1,
0,0.00534494,0.33183,0.593883,181821,16.3639,1.47595,0,
0,0.00524567,0.325897,0.582852,182229,16.4006,1.4822,1,
0,0.00514439,0.320097,0.571599,182311,16.408,1.48845,1,
0,0.00514424,0.320089,0.571582,182311,16.408,1.48846,0,
0,0.00509286,0.317275,0.565873,182177,16.3959,1.49158,2,
0,0.00504107,0.31455,0.560119,181886,16.3697,1.49471,2,
0,0.00504102,0.314547,0.560113,181886,16.3697,1.49471,1,
0,0.00501504,0.313228,0.557227,181669,16.3502,1.49627,3,
0,0.00498906,0.311948,0.55434,181397,16.3257,1.49784,3,
0,0.00498904,0.311947,0.554338,181397,16.3257,1.49784,2,
0,0.00496312,0.310711,0.551458,181062,16.2956,1.4994,3,
0,0.00493735,0.30953,0.548594,180657,16.2592,1.50096,3,
0,0.00493733,0.309529,0.548592,180657,16.2591,1.50096,2,
0,0.0049372,0.309523,0.548578,180655,16.2589,1.50097,1,
0,0.00493651,0.309492,0.548501,180643,16.2579,1.50101,0,
0,0.004911,0.308379,0.545667,180157,16.2142,1.50258,2,
0,0.00488592,0.307344,0.54288,179585,16.1627,1.50414,2,
0,0.00488589,0.307343,0.542876,179585,16.1626,1.50414,1,
0,0.00486141,0.306402,0.540157,178918,16.1026,1.5057,2,
0,0.00483779,0.305571,0.537532,178150,16.0335,1.50726,2,
0,0.00483774,0.30557,0.537527,178148,16.0334,1.50727,1,
0,0.00483747,0.305561,0.537497,178139,16.0325,1.50729,0,
0,0.00482607,0.305193,0.53623,177715,15.9943,1.50807,3,
0,0.00481499,0.30486,0.534999,177264,15.9538,1.50885,3,
0,0.00481499,0.304859,0.534999,177264,15.9537,1.50885,2,
0,0.00480426,0.304562,0.533807,176787,15.9108,1.50963,3,
0,0.00479394,0.304302,0.53266,176283,15.8655,1.51041,3,
0,0.00479393,0.304302,0.532659,176283,15.8655,1.51041,2,
0,0.00479388,0.3043,0.532653,176280,15.8652,1.51042,1,
0,0.00478399,0.30408,0.531554,175751,15.8176,1.5112,3,
0,0.00477455,0.303899,0.530506,175198,15.7678,1.51198,3,
0,0.00477455,0.303899,0.530505,175197,15.7677,1.51198,2,
0,0.00476561,0.30376,0.529512,174620,15.7158,1.51276,3,
0,0.00475719,0.303662,0.528577,174021,15.6619,1.51354,3,
0,0.00475718,0.303662,0.528576,174021,15.6619,1.51354,2,
0,0.00475714,0.303662,0.528571,174018,15.6616,1.51355,1,
0,0.00475679,0.303659,0.528533,173992,15.6593,1.51358,0,
0,0.00474894,0.303604,0.52766,173372,15.6035,1.51436,5,
0,0.00474164,0.303591,0.526849,172734,15.5461,1.51514,5,
0,0.00474164,0.303591,0.526849,172734,15.546,1.51514,4,
0,0.0047349,0.303619,0.5261,172080,15.4872,1.51592,5,
0,0.00472873,0.303685,0.525415,171412,15.4271,1.5167,5,
0,0.00472873,0.303685,0.525414,171411,15.427,1.51671,4,
0,0.0047287,0.303686,0.525411,171408,15.4267,1.51671,3,
0,0.00471805,0.303932,0.524227,170037,15.3034,1.51827,4,
0,0.00470957,0.304317,0.523286,168634,15.177,1.51983,4,
0,0.00470956,0.304318,0.523284,168631,15.1768,1.51984,3,
0,0.00470943,0.304326,0.52327,168605,15.1745,1.51987,2,
0,0.00470306,0.304838,0.522562,167182,15.0464,1.52143,4,
0,0.0046986,0.305461,0.522066,165750,14.9175,1.52299,4,
0,0.00469859,0.305462,0.522066,165748,14.9173,1.52299,3,
0,0.00469589,0.306183,0.521766,164317,14.7885,1.52455,4,
0,0.0046948,0.306988,0.521644,162894,14.6604,1.52612,4,
0,0.0046948,0.306989,0.521644,162892,14.6603,1.52612,3,
0,0.0046948,0.306996,0.521644,162880,14.6592,1.52613,2,
0,0.00469477,0.307087,0.521641,162728,14.6455,1.5263,1,
0,0.00469714,0.308928,0.521904,159930,14.3937,1.52942,3,
0,0.0047043,0.310996,0.5227,157217,14.1495,1.53255,3,
0,0.00470432,0.311,0.522702,157212,14.149,1.53256,2,
0,0.00471551,0.313246,0.523946,154604,13.9144,1.53568,3,
0,0.00473013,0.315633,0.52557,152115,13.6904,1.53881,3,
0,0.00473015,0.315636,0.525572,152113,13.6901,1.53881,2,
0,0.00473033,0.315664,0.525593,152085,13.6876,1.53885,1,
0,0.00473215,0.315937,0.525794,151816,13.6635,1.53919,2,
0,0.004734,0.316211,0.526,151549,13.6394,1.53954,2,
0,0.004734,0.316211,0.526,151549,13.6394,1.53954,0,
0,0.00475222,0.318736,0.528025,149220,13.4298,1.54266,4,
0,0.00477299,0.321351,0.530333,147030,13.2327,1.54579,4,
0,0.00477301,0.321352,0.530334,147029,13.2326,1.54579,3,
0,0.00479608,0.324043,0.532898,144985,13.0487,1.54892,4,
0,0.00482126,0.326797,0.535696,143098,12.8788,1.55204,4,
0,0.00482127,0.326798,0.535697,143097,12.8787,1.55204,3,
0,0.00482138,0.32681,0.535709,143090,12.8781,1.55206,2,
0,0.00487757,0.332476,0.541953,139818,12.5836,1.55831,3,
0,0.00494092,0.338308,0.548992,137282,12.3554,1.56456,3,
0,0.00494102,0.338316,0.549002,137279,12.3551,1.56456,2,
0,0.00494192,0.338395,0.549102,137250,12.3525,1.56465,1,
0,0.0050121,0.344354,0.556899,135540,12.1986,1.5709,3,
0,0.00508867,0.350403,0.565408,134706,12.1236,1.57715,3,
0,0.00508877,0.350411,0.565419,134706,12.1235,1.57716,2,
0,0.00517136,0.35652,0.574596,134771,12.1294,1.58341,3,
0,0.00525937,0.362662,0.584374,135699,12.2129,1.58966,3,
0,0.00525947,0.362669,0.584386,135700,12.213,1.58966,2,
0,0.00526035,0.362728,0.584483,135713,12.2142,1.58972,1,
0,0.00526863,0.36329,0.585404,135838,12.2255,1.59029,0,
0,0.00536176,0.36944,0.595751,137606,12.3845,1.59654,3,
0,0.0054587,0.37558,0.606523,139995,12.5996,1.60279,3,
0,0.00545878,0.375584,0.606531,139997,12.5998,1.6028,2,
0,0.0055588,0.381702,0.617645,142866,12.8579,1.60905,3,
0,0.00566128,0.387793,0.629032,146076,13.1468,1.6153,3,
0,0.00566133,0.387796,0.629037,146078,13.147,1.6153,2,
0,0.00566182,0.387824,0.629091,146093,13.1484,1.61533,1,
0,0.00587235,0.399914,0.652483,153083,13.7774,1.62783,2,
0,0.00608804,0.411878,0.676449,160224,14.4202,1.64033,2,
0,0.00608823,0.411888,0.67647,160230,14.4207,1.64034,1,
0,0.0060908,0.412029,0.676756,160313,14.4282,1.64049,0,
0,0.00653092,0.435601,0.725658,173029,15.5726,1.66549,1,
0,0.00697321,0.458786,0.774801,181613,16.3452,1.69049,1,
0,0.00697391,0.458824,0.774879,181623,16.3461,1.69053,0,
0,0.00719193,0.470323,0.799104,183976,16.5578,1.70303,2,
0,0.00740526,0.481791,0.822806,185027,16.6524,1.71553,2,
0,0.00740538,0.481798,0.82282,185027,16.6525,1.71554,1,
0,0.00761211,0.493246,0.84579,184894,16.6404,1.72804,2,
0,0.00781174,0.504677,0.867971,183825,16.5443,1.74054,2,
0,0.00781192,0.504687,0.867991,183824,16.5442,1.74055,1,
0,0.00781313,0.504758,0.868126,183815,16.5434,1.74063,0,
0,0.00800775,0.516193,0.889751,182225,16.4003,1.75313,2,
0,0.00820158,0.527681,0.911286,180663,16.2597,1.76563,2,
0,0.00820171,0.527689,0.911301,180662,16.2596,1.76564,1,
0,0.00839871,0.539277,0.93319,179662,16.1696,1.77814,2,
0,0.00860123,0.550979,0.955692,179581,16.1623,1.79064,2,
0,0.00860143,0.550991,0.955714,179582,16.1624,1.79065,1,
0,0.00860265,0.551061,0.95585,179585,16.1626,1.79072,0,
0,0.00881154,0.562857,0.97906,180545,16.2491,1.80322,2,
0,0.00902699,0.574707,1.003,182464,16.4217,1.81572,2,
0,0.00902719,0.574717,1.00302,182466,16.4219,1.81573,1,
0,0.00924965,0.586574,1.02774,185170,16.6653,1.82823,2,
0,0.00948027,0.598377,1.05336,188436,16.9593,1.84073,2,
0,0.00948052,0.59839,1.05339,188440,16.9596,1.84075,1,
0,0.0094822,0.598474,1.05358,188465,16.9618,1.84084,0,
0,0.0096013,0.604321,1.06681,190220,17.1198,1.84709,2,
0,0.00972359,0.610097,1.0804,191982,17.2784,1.85334,2,
0,0.0097237,0.610102,1.08041,191984,17.2785,1.85334,1,
0,0.00978627,0.612944,1.08736,192839,17.3555,1.85647,3,
0,0.00984997,0.615734,1.09444,193653,17.4288,1.85959,3,
0,0.00985002,0.615736,1.09445,193654,17.4288,1.85959,2,
0,0.00988233,0.617103,1.09804,194035,17.4631,1.86116,4,
0,0.00991495,0.618442,1.10166,194392,17.4952,1.86272,4,
0,0.00991496,0.618443,1.10166,194392,17.4953,1.86272,3,
0,0.00994789,0.619746,1.10532,194715,17.5244,1.86428,4,
0,0.00998107,0.620995,1.10901,194993,17.5494,1.86584,4,
0,0.00998111,0.620997,1.10901,194994,17.5494,1.86585,3,
0,0.00998132,0.621004,1.10904,194995,17.5496,1.86586,2,
0,0.00998216,0.621035,1.10913,195002,17.5501,1.86589,1,
0,0.00998479,0.621131,1.10942,195021,17.5519,1.86602,0,
0,0.0100014,0.621723,1.11127,195133,17.562,1.8668,3,
0,0.010018,0.622289,1.11311,195226,17.5703,1.86758,3,
0,0.010018,0.622289,1.11312,195226,17.5703,1.86758,2,
0,0.0100345,0.622822,1.11495,195294,17.5765,1.86836,3,
0,0.0100508,0.623312,1.11676,195333,17.58,1.86914,3,
0,0.0100508,0.623313,1.11676,195333,17.58,1.86915,2,
0,0.010051,0.623317,1.11678,195334,17.58,1.86915,1,
0,0.010059,0.623542,1.11767,195340,17.5806,1.86954,4,
0,0.0100669,0.623751,1.11854,195336,17.5803,1.86993,4,
0,0.0100669,0.623751,1.11854,195336,17.5803,1.86993,3,
0,0.0100746,0.623942,1.1194,195322,17.579,1.87032,4,
0,0.010082,0.624112,1.12023,195296,17.5766,1.87072,4,
0,0.0100821,0.624112,1.12023,195296,17.5766,1.87072,3,
0,0.0100821,0.624113,1.12023,195296,17.5766,1.87072,2,
0,0.0100893,0.62426,1.12104,195257,17.5731,1.87111,4,
0,0.0100962,0.624381,1.1218,195205,17.5685,1.8715,4,
0,0.0100962,0.624381,1.1218,195205,17.5685,1.8715,3,
0,0.0101027,0.624474,1.12252,195140,17.5626,1.87189,4,
0,0.0101088,0.624537,1.1232,195060,17.5554,1.87228,4,
0,0.0101088,0.624537,1.1232,195060,17.5554,1.87228,3,
0,0.0101089,0.624538,1.12321,195059,17.5553,1.87229,2,
0,0.0101093,0.624541,1.12326,195052,17.5547,1.87232,1,
0,0.0101104,0.624549,1.12337,195036,17.5532,1.87239,2,
0,0.0101114,0.624555,1.12349,195019,17.5517,1.87246,2,
0,0.0101114,0.624555,1.12349,195019,17.5517,1.87246,0,
0,0.0101167,0.624572,1.12408,194920,17.5428,1.87285,4,
0,0.0101214,0.624557,1.1246,194809,17.5328,1.87324,4,
0,0.0101214,0.624557,1.1246,194809,17.5328,1.87324,3,
0,0.0101256,0.624511,1.12506,194686,17.5218,1.87363,4,
0,0.0101291,0.624435,1.12545,194554,17.5099,1.87403,4,
0,0.0101291,0.624435,1.12546,194554,17.5099,1.87403,3,
0,0.0101291,0.624433,1.12546,194552,17.5097,1.87403,2,
0,0.0101321,0.624329,1.12579,194412,17.497,1.87442,4,
0,0.0101345,0.6242,1.12605,194264,17.4838,1.87481,4,
0,0.0101345,0.6242,1.12605,194264,17.4838,1.87481,3,
0,0.0101363,0.624048,1.12626,194111,17.47,1.8752,4,
0,0.0101377,0.623877,1.12641,193954,17.4559,1.87559,4,
0,0.0101377,0.623876,1.12641,193954,17.4559,1.87559,3,
0,0.0101377,0.623875,1.12641,193953,17.4558,1.8756,2,
0,0.0101378,0.623858,1.12642,193938,17.4544,1.87564,1,
0,0.0101387,0.623666,1.12652,193777,17.44,1.87603,4,
0,0.0101391,0.623459,1.12657,193615,17.4253,1.87642,4,
0,0.0101392,0.623459,1.12657,193614,17.4253,1.87642,3,
0,0.0101392,0.623239,1.12658,193450,17.4105,1.87681,4,
0,0.010139,0.623006,1.12655,193285,17.3956,1.8772,4,
0,0.010139,0.623006,1.12655,193285,17.3956,1.8772,3,
0,0.010139,0.623005,1.12655,193284,17.3955,1.8772,2,
0,0.0101376,0.622508,1.1264,192951,17.3656,1.87798,3,
0,0.0101351,0.621977,1.12613,192619,17.3357,1.87876,3,
0,0.0101351,0.621977,1.12613,192619,17.3357,1.87876,2,
0,0.0101351,0.621971,1.12612,192615,17.3354,1.87877,1,
0,0.0101348,0.621912,1.12609,192580,17.3322,1.87886,2,
0,0.0101345,0.621853,1.12605,192544,17.329,1.87894,2,
0,0.0101345,0.621853,1.12605,192544,17.329,1.87894,0,
0,0.0101268,0.620706,1.1252,191888,17.2699,1.8805,4,
0,0.0101166,0.619489,1.12407,191247,17.2122,1.88206,4,
0,0.0101166,0.619487,1.12406,191246,17.2121,1.88207,3,
0,0.0101046,0.61822,1.12273,190623,17.1561,1.88363,4,
0,0.0100911,0.616917,1.12123,190020,17.1018,1.88519,4,
0,0.0100911,0.616916,1.12123,190019,17.1017,1.88519,3,
0,0.010091,0.616907,1.12122,190015,17.1013,1.8852,2,
0,0.0100606,0.614223,1.11784,188867,16.998,1.88833,3,
0,0.0100269,0.611467,1.11409,187796,16.9016,1.89145,3,
0,0.0100268,0.611465,1.11409,187795,16.9016,1.89146,2,
0,0.0100263,0.611424,1.11403,187780,16.9002,1.8915,1,
0,0.00995174,0.605779,1.10575,185860,16.7274,1.89775,2,
0,0.00987061,0.600027,1.09673,184215,16.5793,1.904,2,
0,0.00987053,0.600021,1.09673,184213,16.5792,1.90401,1,
0,0.00986865,0.599891,1.09652,184179,16.5761,1.90415,0,
0,0.00978277,0.594075,1.08697,182795,16.4516,1.9104,2,
0,0.00969337,0.58822,1.07704,181649,16.3484,1.91665,2,
0,0.00969334,0.588218,1.07704,181648,16.3484,1.91665,1,
0,0.00960122,0.58234,1.0668,180724,16.2652,1.9229,2,
0,0.00950701,0.576451,1.05633,180004,16.2003,1.92915,2,
0,0.00950698,0.57645,1.05633,180003,16.2003,1.92915,1,
0,0.00931437,0.56467,1.03493,179093,16.1183,1.94165,2,
0,0.00911979,0.552928,1.01331,178706,16.0835,1.95415,2,
0,0.00911968,0.552921,1.0133,178706,16.0835,1.95416,1,
0,0.00911813,0.552827,1.01313,178704,16.0834,1.95426,0,
0,0.00892686,0.541165,0.991873,178520,16.0668,1.96676,1,
0,0.00874659,0.529647,0.971843,178007,16.0207,1.97926,1,
0,0.00874639,0.529633,0.971821,178006,16.0206,1.97928,0,
0,0.00866405,0.523975,0.962672,177373,15.9635,1.98553,1,
0,0.00858955,0.51843,0.954394,176303,15.8673,1.99178,1,
0,0.00858945,0.518422,0.954383,176301,15.8671,1.99178,0,
0,0.00855589,0.515711,0.950654,175552,15.7997,1.99491,2,
0,0.00852518,0.513052,0.947242,174636,15.7172,1.99803,2,
0,0.00852516,0.513051,0.94724,174635,15.7171,1.99804,1,
0,0.0084976,0.510454,0.944177,173533,15.6179,2.00116,2,
0,0.00847345,0.507931,0.941494,172232,15.5009,2.00429,2,
0,0.00847343,0.507929,0.941492,172231,15.5008,2.00429,1,
0,0.00847329,0.507914,0.941477,172222,15.5,2.00431,0,
0,0.00845285,0.505477,0.939206,170713,15.3642,2.00743,1,
0,0.00843636,0.503139,0.937373,168996,15.2097,2.01056,1,
0,0.00843634,0.503137,0.937371,168994,15.2095,2.01056,0,
0,0.00842413,0.500916,0.936014,167076,15.0368,2.01369,2,
0,0.00841669,0.498838,0.935188,164970,14.8473,2.01681,2,
0,0.00841668,0.498835,0.935187,164966,14.847,2.01682,1,
0,0.00841501,0.497861,0.935001,163850,14.7465,2.01838,3,
0,0.0084149,0.496941,0.934989,162698,14.6428,2.01994,3,
0,0.0084149,0.49694,0.934989,162698,14.6428,2.01994,2,
0,0.0084166,0.496085,0.935178,161515,14.5363,2.0215,3,
0,0.00842044,0.49531,0.935604,160309,14.4278,2.02307,3,
0,0.00842045,0.495309,0.935605,160308,14.4277,2.02307,2,
0,0.00842048,0.495304,0.935609,160300,14.427,2.02308,1,
0,0.00842067,0.495277,0.93563,160254,14.4229,2.02314,0,
0,0.0084236,0.49493,0.935956,159647,14.3682,2.02392,3,
0,0.00842727,0.494613,0.936363,159038,14.3134,2.0247,3,
0,0.00842727,0.494613,0.936363,159038,14.3134,2.0247,2,
0,0.00843177,0.494332,0.936863,158432,14.2588,2.02548,3,
0,0.00843721,0.494093,0.937468,157831,14.2048,2.02626,3,
0,0.00843722,0.494093,0.937469,157830,14.2047,2.02626,2,
0,0.00843725,0.494092,0.937472,157827,14.2044,2.02627,1,
0,0.00844377,0.493903,0.938196,157236,14.1513,2.02705,3,
0,0.00845148,0.493773,0.939053,156662,14.0996,2.02783,3,
0,0.00845149,0.493772,0.939055,156661,14.0995,2.02783,2,
0,0.00845584,0.493733,0.939537,156383,14.0745,2.02822,4,
0,0.00846052,0.493711,0.940058,156112,14.0501,2.02861,4,
0,0.00846053,0.493711,0.940059,156112,14.05,2.02861,3,
0,0.00846557,0.49371,0.940619,155849,14.0264,2.029,4,
0,0.00847097,0.49373,0.941219,155596,14.0037,2.02939,4,
0,0.00847098,0.49373,0.94122,155596,14.0037,2.0294,3,
0,0.00847101,0.49373,0.941223,155595,14.0035,2.0294,2,
0,0.00847121,0.493731,0.941245,155586,14.0028,2.02941,1,
0,0.00847219,0.493737,0.941354,155543,13.9989,2.02948,0,
0,0.00847803,0.493783,0.942003,155304,13.9774,2.02987,5,
0,0.00848423,0.493853,0.942692,155079,13.9571,2.03026,5,
0,0.00848423,0.493853,0.942693,155078,13.9571,2.03026,4,
0,0.00849077,0.493946,0.943419,154867,13.938,2.03065,5,
0,0.00849763,0.494062,0.944181,154671,13.9203,2.03104,5,
0,0.00849763,0.494062,0.944181,154670,13.9203,2.03104,4,
0,0.00849769,0.494063,0.944188,154669,13.9202,2.03105,3,
0,0.00850484,0.494202,0.944982,154489,13.904,2.03144,5,
0,0.00851225,0.494364,0.945806,154326,13.8893,2.03183,5,
0,0.00851226,0.494364,0.945807,154326,13.8893,2.03183,4,
0,0.0085199,0.494546,0.946655,154179,13.8761,2.03222,5,
0,0.00852773,0.494748,0.947525,154050,13.8645,2.03261,5,
0,0.00852773,0.494749,0.947526,154050,13.8645,2.03261,4,
0,0.00852779,0.49475,0.947533,154049,13.8644,2.03261,3,
0,0.00852831,0.494764,0.947591,154041,13.8637,2.03264,2,
0,0.00853631,0.494985,0.948479,153930,13.8537,2.03303,5,
0,0.00854443,0.495223,0.949381,153834,13.8451,2.03342,5,
0,0.00854444,0.495223,0.949382,153834,13.845,2.03342,4,
0,0.00855265,0.495476,0.950294,153753,13.8378,2.03381,5,
0,0.00856093,0.495741,0.951215,153687,13.8319,2.0342,5,
0,0.00856094,0.495741,0.951215,153687,13.8319,2.0342,4,
0,0.00856098,0.495743,0.95122,153687,13.8318,2.0342,3,
0,0.00857767,0.496308,0.953075,153595,13.8235,2.03498,4,
0,0.00859443,0.49691,0.954937,153549,13.8194,2.03577,4,
0,0.00859446,0.496911,0.95494,153549,13.8194,2.03577,3,
0,0.00859472,0.49692,0.954969,153548,13.8194,2.03578,2,
0,0.00859648,0.496985,0.955164,153546,13.8192,2.03586,3,
0,0.00859824,0.497051,0.95536,153544,13.819,2.03594,3,
0,0.00859824,0.497051,0.95536,153544,13.819,2.03594,1,
0,0.00861497,0.497687,0.957219,153547,13.8192,2.03672,4,
0,0.00863162,0.498345,0.959069,153582,13.8224,2.03751,4,
0,0.00863164,0.498345,0.959071,153582,13.8224,2.03751,3,
0,0.00864819,0.499019,0.96091,153646,13.8281,2.03829,4,
0,0.00866462,0.499707,0.962736,153734,13.836,2.03907,4,
0,0.00866463,0.499707,0.962736,153734,13.836,2.03907,3,
0,0.0086647,0.49971,0.962744,153734,13.8361,2.03907,2,
0,0.0086972,0.501117,0.966356,153970,13.8573,2.04063,3,
0,0.00872923,0.502552,0.969915,154271,13.8844,2.0422,3,
0,0.00872925,0.502553,0.969917,154271,13.8844,2.0422,2,
0,0.00872957,0.502567,0.969953,154274,13.8847,2.04221,1,
0,0.00873487,0.502809,0.970541,154330,13.8897,2.04247,2,
0,0.00874015,0.503051,0.971128,154386,13.8948,2.04273,2,
0,0.00874015,0.503051,0.971128,154386,13.8948,2.04273,0,
0,0.00886382,0.50896,0.984869,156044,14.044,2.04898,3,
0,0.00898291,0.514961,0.998102,158051,14.2246,2.05523,3,
0,0.00898311,0.514971,0.998123,158055,14.2249,2.05524,2,
0,0.00909905,0.521002,1.01101,160231,14.4208,2.06149,3,
0,0.00921261,0.527042,1.02362,162475,14.6228,2.06774,3,
0,0.00921264,0.527044,1.02363,162476,14.6228,2.06775,2,
0,0.0092133,0.527079,1.0237,162489,14.624,2.06778,1,
0,0.00943479,0.539144,1.04831,166923,15.0231,2.08028,2,
0,0.00964998,0.551158,1.07222,170968,15.3872,2.09278,2,
0,0.00965011,0.551165,1.07223,170971,15.3874,2.09279,1,
0,0.00965212,0.551279,1.07246,171006,15.3906,2.09291,0,
0,0.0100668,0.575107,1.11853,177054,15.9348,2.11791,1,
0,0.0104687,0.598774,1.16319,180625,16.2562,2.14291,1,
0,0.0104691,0.598801,1.16324,180628,16.2565,2.14294,0,
0,0.0108717,0.622563,1.20797,183751,16.5376,2.16794,1,
0,0.0112827,0.646532,1.25363,188278,16.945,2.19294,1,
0,0.0112831,0.646557,1.25368,188284,16.9455,2.19296,0,
0,0.0117025,0.670683,1.30028,194874,17.5386,2.21796,1,
0,0.0121276,0.694897,1.34751,203549,18.3194,2.24296,1,
0,0.0121278,0.694907,1.34753,203553,18.3198,2.24297,0,
0,0.0125563,0.719169,1.39514,214201,19.2781,2.26797,1,
0,0.0129867,0.743456,1.44296,226720,20.4048,2.29297,1,
0,0.0129867,0.743459,1.44297,226722,20.4049,2.29298,0,
0,0.013418,0.767763,1.49089,241042,21.6938,2.31798,1,
0,0.0138496,0.792078,1.53885,257123,23.1411,2.34298,1,
0,0.0138497,0.792079,1.53885,257124,23.1411,2.34298,0,

==> Results/Snapping_serial.csv <==
Deformation norm,point 0 - x,point 0 - y,Eps,Sigma,Lambda,Indicator
0,0,0,0,0,0,0
0.075103,0,0.00131065,0.145628,106239,9.56147,3980.42
0.115572,0,0.00201935,0.224372,147636,13.2872,3493.5
0.209532,0,0.00365385,0.405984,188987,17.0088,1370.99
0.255366,0,0.00436565,0.485072,177659,15.9893,-1720.91
0.299801,0,0.00506911,0.563235,165886,14.9297,-2104.06
0.344536,0,0.00586361,0.651512,175436,15.7892,4045.62
0.381354,0,0.00657371,0.730412,191622,17.246,4111.25
0.39971,0,0.0069549,0.772766,199551,17.9596,3953.81
0.409386,0,0.00717496,0.797218,202867,18.2581,2277.03
0.414241,0,0.00730293,0.811436,203744,18.337,1161.16
0.416793,0,0.0074075,0.823056,202612,18.2351,-43337.7
0.408961,0,0.00739795,0.821995,193218,17.3897,-1383.39
0.378881,0,0.00699227,0.776919,176892,15.9203,-1866.3
0.333587,0,0.00623119,0.692354,170681,15.3613,-6865.39
0.309734,0,0.00580396,0.644884,172775,15.5497,-2332.04
0.286424,0,0.00538788,0.598654,176488,15.8839,-2453.2
0.274781,0,0.00518726,0.576363,178245,16.0421,-2492.85
0.252131,0,0.0048409,0.537877,178114,16.0302,-2623.52
0.243891,0,0.00475017,0.527797,174201,15.6781,-426891
0.237918,0,0.00477062,0.530069,160991,14.4892,-1794.45
0.238277,0,0.00479304,0.53256,159286,14.3357,-9185.18
0.240297,0,0.00486343,0.540382,156150,14.0535,-361.003
0.245035,0,0.00498383,0.553759,154479,13.9031,-2999.85
0.267059,0,0.00543739,0.604154,161004,14.4904,3156.68
0.357287,0,0.00698953,0.776614,176623,15.8961,-357.894
0.447859,0,0.00855614,0.950682,190952,17.1856,3844.81
0.520524,0,0.00980844,1.08983,218198,19.6378,567.01
0.525641,0,0.00988209,1.09801,218171,19.6354,-650.365
0.53219,0,0.00992004,1.10223,209859,18.8873,-5453.33
0.51986,0,0.00959512,1.06612,192089,17.288,-10593.4
0.487706,0,0.00897075,0.99675,179332,16.1399,-11342.1
0.465311,0,0.00858199,0.953555,176745,15.907,-10782.3
0.425921,0,0.00786393,0.87377,168225,15.1402,-8613.58
0.420475,0,0.00768792,0.854213,159648,14.3684,-7087.13
0.418421,0,0.00759736,0.844151,155507,13.9956,-6347.73
0.411433,0,0.00739004,0.821115,152774,13.7497,-13376.8
0.40183,0,0.00717696,0.79744,155359,13.9823,-6513.58
0.383687,0,0.00676457,0.751619,171913,15.4722,-10092.5
0.387881,0,0.00682347,0.758163,173171,15.5853,-10280.8
0.435085,0,0.00760326,0.844807,173386,15.6047,-11485.3
0.4762,0,0.00829363,0.921515,182031,16.3828,-11502.3
0.480522,0,0.00835813,0.928681,186123,16.7511,-11447.1
0.482706,0,0.0083811,0.931234,190521,17.1469,-11136.6
0.481009,0,0.00828898,0.920998,199493,17.9544,-9732.43
0.47862,0,0.00820834,0.912038,201313,18.1182,-332784
0.476898,0,0.00814891,0.905434,201688,18.152,-8221.37
0.471245,0,0.00794041,0.882267,198801,17.8921,-10005.4
0.454502,0,0.007415,0.823889,181442,16.3298,-10793.5
0.414221,0,0.00664481,0.738313,172222,15.5,-7524.27
0.390283,0,0.00625989,0.695544,173901,15.6511,-10114.9
0.343669,0,0.00553539,0.615043,180466,16.2419,-10546.3
0.320073,0,0.00514395,0.57155,182310,16.4079,-11682.4
0.309714,0,0.00494144,0.549049,180727,16.2654,-10087.8
0.30425,0,0.00479171,0.532412,176168,15.8552,-9480.96
0.315936,0,0.00473214,0.525794,151817,13.6636,-5695.19
0.348291,0,0.00506135,0.562372,134894,12.1405,-688.33
0.360486,0,0.00522764,0.580848,135276,12.1749,1052.98
0.393337,0,0.00575676,0.63964,149210,13.4289,2939.9
0.451021,0,0.00682491,0.758323,179283,16.1355,3136.99
0.495233,0,0.00764728,0.849698,184766,16.6289,-132.497
0.539494,0,0.00840243,0.933603,179651,16.1686,-25505.2
0.584589,0,0.00921184,1.02354,184671,16.6204,3853.41
0.62014,0,0.00995816,1.10646,194807,17.5326,2308.19
0.624193,0,0.0100859,1.12066,195277,17.5749,-35785.6
0.624526,0,0.0101245,1.12494,194721,17.5249,-183595
0.613391,0,0.0100506,1.11674,188533,16.968,-1155.43
0.574995,0,0.00948345,1.05372,179855,16.1869,-1957.01
0.55174,0,0.00910013,1.01113,178685,16.0816,-2133.21
0.528674,0,0.00873207,0.97023,177924,16.0131,-2334.46
0.510183,0,0.00849486,0.943874,173404,15.6064,-2522.39
0.494324,0,0.00843192,0.93688,158414,14.2572,-1394.49
0.493996,0,0.00849387,0.943764,154775,13.9297,-269.723
0.496927,0,0.00859491,0.95499,153548,13.8193,-1184.64
0.502112,0,0.00871952,0.968836,154173,13.8756,2266.24
0.534936,0,0.00935822,1.0398,165402,14.8862,3003.64
0.614271,0,0.0107308,1.19231,182572,16.4315,1173.66
0.689104,0,0.0120256,1.33618,201292,18.1163,4674.04
0.741822,0,0.0129577,1.43974,225821,20.3239,5533.48
0.785998,0,0.0137417,1.52686,252939,22.7645,6262.16


==> Results/beam_parallel_0.csv <==
point0-u_x,point0-u_y,point0-u_z,U-norm,lambda,time,level,Load,Lambda 0,w0,u0
0,0,0,0,0,0,0,0,0,0,0
-4.13976E-06,-2.1684E-18,0,2.5E-05,0.310289,2.5E-05,1,0.0310289,0.201208632007663,0,4.13976E-06
-8.27952E-06,0,0,5E-05,0.620575,5E-05,1,0.0620575,0.4024153186486,0,8.27952E-06
-8.27952E-06,-3.90313E-18,0,5E-05,0.620575,5E-05,0,0.0620575,0.4024153186486,0,8.27952E-06
-1.24193E-05,-4.77049E-18,0,7.5E-05,0.930857,7.5E-05,1,0.0930857,0.603619411467236,0,1.24193E-05
-1.65591E-05,-6.50521E-18,0,0.0001,1.24113,0.0001,1,0.124113,0.804817668185694,0,1.65591E-05
-1.65591E-05,0,0,0.0001,1.24113,0.0001,0,0.124113,0.804817668185694,0,1.65591E-05
-1.86311E-05,1.30104E-18,0,0.000112513,1.39643,0.000112513,1,0.139643,0.905522819031486,0,1.86311E-05
-2.07031E-05,-2.60209E-18,0,0.000125026,1.55173,0.000125026,1,0.155173,1.00622796987728,0,2.07031E-05
-2.07031E-05,3.03577E-18,0,0.000125026,1.55173,0.000125026,0,0.155173,1.00622796987728,0,2.07031E-05


==> Results/beam_parallel_1.csv <==
point0-u_x,point0-u_y,point0-u_z,U-norm,lambda,time,level,Load,Lambda 0,w0,u0
-0.00156502,-8.67362E-18,-0.0499296,0.251003,1.55294,0.25,0,0.155294,1.0070126011234,-0.0499296,0.00156502
-0.00408364,-3.03577E-18,-0.0809219,0.407157,1.55491,0.40625,3,0.155491,1.00829005860677,-0.0809219,0.00408364
-0.00779271,0,-0.111791,0.563188,1.55782,0.5625,3,0.155782,1.01017706433092,-0.111791,0.00779271
-0.007794,-8.23994E-18,-0.1118,0.563235,1.55782,0.562547,2,0.155782,1.01017706433092,-0.1118,0.007794
-0.0126879,-3.46945E-18,-0.142498,0.719096,1.56168,0.718797,3,0.156168,1.01268010285162,-0.142498,0.0126879
-0.0187585,2.60209E-18,-0.172978,0.874742,1.5665,0.875047,3,0.15665,1.01580565872462,-0.172978,0.0187585
-0.0187605,-3.03577E-18,-0.172987,0.874789,1.5665,0.875094,2,0.15665,1.01580565872462,-0.172987,0.0187605
-0.034394,-4.77049E-18,-0.233118,1.18529,1.57906,1.18759,3,0.157906,1.02395026075053,-0.233118,0.034394
-0.054594,-3.03577E-18,-0.291826,1.49436,1.59564,1.50009,3,0.159564,1.03470165418918,-0.291826,0.054594
-0.0546211,-2.60209E-18,-0.291896,1.49473,1.59566,1.50047,2,0.159566,1.03471462330069,-0.291896,0.0546211
-0.0548669,-2.60209E-18,-0.292529,1.49811,1.59587,1.50389,1,0.159587,1.0348507989715,-0.292529,0.0548669
-0.079556,4.33681E-19,-0.349432,1.80535,1.61667,1.81639,3,0.161667,1.04833867493797,-0.349432,0.079556
-0.10852,-3.03577E-18,-0.404205,2.11042,1.64187,2.12889,3,0.164187,1.06467975543581,-0.404205,0.10852
-0.108557,-4.33681E-18,-0.40427,2.11079,1.64191,2.12927,2,0.164191,1.06470569365882,-0.40427,0.108557
-0.141613,-6.50521E-18,-0.456578,2.41331,1.67177,2.44177,3,0.167177,1.08406857713761,-0.456578,0.141613
-0.17854,-3.90313E-18,-0.50611,2.71291,1.70662,2.75427,3,0.170662,1.10666725393719,-0.50611,0.17854
-0.178587,8.67362E-19,-0.506168,2.71327,1.70666,2.75465,2,0.170666,1.10669319216021,-0.506168,0.178587
-0.178967,-4.33681E-19,-0.506637,2.71619,1.70703,2.7577,1,0.170703,1.10693312072307,-0.506637,0.178967
-0.182109,4.33681E-19,-0.510499,2.74021,1.71007,2.78291,0,0.171007,1.10890442567202,-0.510499,0.182109
-0.222987,4.33681E-19,-0.556663,3.03621,1.75079,3.09541,3,0.175079,1.13530953669868,-0.556663,0.222987
-0.267204,-6.93889E-18,-0.599458,3.32855,1.79738,3.40791,3,0.179738,1.16552108195242,-0.599458,0.267204
-0.26726,-6.93889E-18,-0.599508,3.32891,1.79744,3.40829,2,0.179744,1.16555998928694,-0.599508,0.26726
-0.31453,-1.73472E-18,-0.638683,3.61722,1.85044,3.72079,3,0.185044,1.19992813477842,-0.638683,0.31453
-0.364538,-3.46945E-18,-0.674021,3.90117,1.91048,4.03329,3,0.191048,1.23886140752009,-0.674021,0.364538
-0.364601,1.73472E-18,-0.674062,3.90152,1.91056,4.03367,2,0.191056,1.23891328396611,-0.674062,0.364601
-0.365104,4.33681E-19,-0.674389,3.90428,1.91119,4.03674,1,0.191119,1.23932181097856,-0.674389,0.365104
-0.417545,-1.73472E-18,-0.705655,4.18348,1.97912,4.34924,3,0.197912,1.28337139820943,-0.705655,0.417545
-0.472045,4.33681E-19,-0.732735,4.45767,2.05574,4.66174,3,0.205574,1.33305606438976,-0.732735,0.472045
-0.472112,-3.90313E-18,-0.732766,4.458,2.05583,4.66212,2,0.205583,1.33311442539153,-0.732766,0.472112
-0.528315,-3.46945E-18,-0.75553,4.72685,2.14219,4.97462,3,0.214219,1.38911504887539,-0.75553,0.528315
-0.58585,-2.1684E-18,-0.773896,4.99011,2.23947,5.28712,3,0.223947,1.45219680724164,-0.773896,0.58585
-0.58592,-7.80626E-18,-0.773915,4.99042,2.2396,5.28749,2,0.22396,1.45228110646643,-0.773915,0.58592
-0.586486,-2.1684E-18,-0.774072,4.99296,2.24061,5.29054,1,0.224061,1.45293604659749,-0.774072,0.586486
-0.591187,-8.23994E-18,-0.77536,5.01399,2.24901,5.31582,0,0.224901,1.45838307343011,-0.77536,0.591187
-0.64975,-2.1684E-18,-0.788869,5.27083,2.35988,5.62832,3,0.235988,1.53027734306483,-0.788869,0.64975
-0.708862,-1.73472E-18,-0.797922,5.52155,2.48498,5.94082,3,0.248498,1.61139913553623,-0.797922,0.708862
-0.708932,-8.67362E-19,-0.79793,5.52185,2.48514,5.94119,2,0.248514,1.61150288842828,-0.79793,0.708932
-0.76822,-2.1684E-18,-0.802559,5.76625,2.62651,6.25369,3,0.262651,1.70317505310999,-0.802559,0.76822
-0.827321,-4.33681E-19,-0.802848,6.0042,2.78654,6.56619,3,0.278654,1.80694739882701,-0.802848,0.827321
-0.827389,-8.67362E-19,-0.802846,6.00447,2.78674,6.56655,2,0.278674,1.80707708994207,-0.802846,0.827389
-0.827943,-4.33681E-18,-0.802828,6.00668,2.78834,6.56949,1,0.278834,1.80811461886257,-0.802828,0.827943
-0.886499,-3.90313E-18,-0.798857,6.23798,2.97014,6.88199,3,0.297014,1.9260038424541,-0.798857,0.886499
-0.944182,-4.33681E-18,-0.790836,6.46268,3.1769,7.19449,3,0.31769,2.06007851720539,-0.790836,0.944182
-0.944245,-4.33681E-18,-0.790825,6.46292,3.17714,7.19484,2,0.317714,2.06023414654347,-0.790825,0.944245
-1.00075,-4.33681E-18,-0.77896,6.68101,3.41299,7.50734,3,0.341299,2.21317239398056,-0.77896,1.00075
-1.0558,-2.60209E-18,-0.763505,6.89258,3.68281,7.81984,3,0.368281,2.38813867731096,-0.763505,1.0558
-1.05586,-2.1684E-18,-0.763487,6.89279,3.68311,7.82016,2,0.368311,2.38833321398356,-0.763487,1.05586
-1.05633,8.67362E-19,-0.763339,6.89458,3.6856,7.82285,1,0.36856,2.38994786836608,-0.763339,1.05633
-1.06036,-4.33681E-19,-0.762051,6.91006,3.70721,7.8461,0,0.370721,2.40396099334855,-0.762051,1.06036
-1.11357,-8.67362E-19,-0.743032,7.11476,4.02057,8.1586,4,0.402057,2.60716103242799,-0.743032,1.11357
-1.16489,4.33681E-19,-0.721063,7.31337,4.38162,8.4711,4,0.438162,2.84128591789402,-0.721063,1.16489
-1.16494,-8.67362E-19,-0.721041,7.31356,4.38199,8.4714,3,0.438199,2.84152584645688,-0.721041,1.16494
-1.21422,-2.1684E-18,-0.696477,7.50643,4.79959,8.7839,4,0.479959,3.11232089470674,-0.696477,1.21422
-1.26137,-4.77049E-18,-0.669698,7.69399,5.28439,9.0964,4,0.528439,3.42669215761749,-0.669698,1.26137
-1.26141,-1.30104E-18,-0.669675,7.69415,5.28483,9.09666,3,0.528483,3.42697747807063,-0.669675,1.26141
-1.26174,-4.33681E-19,-0.669477,7.69547,5.28855,9.09888,2,0.528855,3.42938973281079,-0.669477,1.26174
-1.30671,-4.77049E-18,-0.640864,7.8782,5.85433,9.41138,4,0.585433,3.79627292821022,-0.640864,1.30671
-1.34952,-1.73472E-18,-0.610832,8.05671,6.51656,9.72388,4,0.651656,4.2256996638484,-0.610832,1.34952
-1.34955,-2.1684E-18,-0.61081,8.05684,6.51707,9.72411,3,0.651707,4.22603037619181,-0.61081,1.34955
-1.39028,-1.30104E-18,-0.579751,8.23177,7.29562,10.0366,4,0.729562,4.73088546435016,-0.579751,1.39028
-1.42901,-1.73472E-18,-0.548042,8.40377,8.21496,10.3491,4,0.821496,5.32703661295654,-0.548042,1.42901
-1.42904,-4.33681E-19,-0.548022,8.40387,8.21559,10.3493,3,0.821559,5.32744513996899,-0.548022,1.42904
-1.42924,-4.33681E-18,-0.54785,8.4048,8.22098,10.351,2,0.822098,5.33094031551991,-0.54785,1.42924
-1.43114,-2.60209E-18,-0.546244,8.41338,8.27152,10.3667,1,0.827152,5.36371326029613,-0.546244,1.43114
-1.46792,-3.03577E-18,-0.514226,8.58299,9.37308,10.6792,4,0.937308,6.07802598383567,-0.514226,1.46792
-1.50302,-1.73472E-18,-0.48223,8.75097,10.6874,10.9917,4,1.06874,6.93030411557837,-0.48223,1.50302
-1.50304,-2.60209E-18,-0.482212,8.75106,10.6883,10.9919,3,1.06883,6.93088772559615,-0.482212,1.50304
-1.53661,1.73472E-18,-0.450493,8.91794,12.2661,11.3044,4,1.22661,7.95402093232179,-0.450493,1.53661
-1.56883,0,-0.41925,9.08418,14.1732,11.6169,4,1.41732,9.19069055999732,-0.41925,1.56883
-1.56885,-4.33681E-18,-0.419234,9.08426,14.1743,11.6171,3,1.41743,9.19140386113017,-0.419234,1.56885
-1.56898,-8.67362E-19,-0.419099,9.08499,14.1834,11.6184,2,1.41834,9.19730480686549,-0.419099,1.56898
-1.59998,-4.33681E-19,-0.388481,9.25094,16.5096,11.9309,4,1.65096,10.7057421661539,-0.388481,1.59998
-1.62988,-2.60209E-18,-0.358574,9.41689,19.3721,12.2434,4,1.93721,12.5619462504815,-0.358574,1.62988
-1.6299,3.03577E-18,-0.358558,9.41698,19.3738,12.2436,3,1.93738,12.5630486249595,-0.358558,1.6299
-1.65882,-1.30104E-18,-0.329405,9.58313,22.9386,12.5561,4,2.29386,14.874663059828,-0.329405,1.65882
-1.68684,3.03577E-18,-0.301007,9.74963,27.4415,12.8686,4,2.74415,17.7945936698958,-0.301007,1.68684
-1.68686,-2.60209E-18,-0.300991,9.74972,27.4442,12.8688,3,2.74442,17.7963444999491,-0.300991,1.68686
-1.68698,-2.1684E-18,-0.300872,9.75043,27.4659,12.8701,2,2.74659,17.8104159859333,-0.300872,1.68698
-1.68791,-4.33681E-18,-0.299923,9.75608,27.6388,12.8807,1,2.76388,17.9225339549046,-0.299923,1.68791
-1.69224,1.30104E-18,-0.295528,9.78231,28.461,12.9298,2,2.8461,18.4556941289253,-0.295528,1.69224
-1.69654,1.30104E-18,-0.291152,9.80855,29.3167,12.979,2,2.93167,19.0105775647189,-0.291152,1.69654
-1.69654,-6.93889E-18,-0.291151,9.80855,29.3167,12.979,0,2.93167,19.0105775647189,-0.291151,1.69654
-1.71142,-4.77049E-18,-0.27601,9.90026,32.594,13.1506,2,3.2594,21.1357610216855,-0.27601,1.71142
-1.71548,-4.33681E-19,-0.271869,9.9256,33.5858,13.1979,2,3.35858,21.7788992612789,-0.271869,1.71548
-1.71548,-5.63785E-18,-0.271869,9.9256,33.5858,13.1979,0,3.35858,21.7788992612789,-0.271869,1.71548
-1.74186,-7.37257E-18,-0.244908,10.0932,41.3039,13.5104,2,4.13039,26.7837442370864,-0.244908,1.74186
-1.76752,-5.20417E-18,-0.218549,10.2613,51.7321,13.8229,2,5.17321,33.5459686675442,-0.218549,1.76752
-1.76753,-3.03577E-18,-0.218533,10.2614,51.7395,13.8231,1,5.17395,33.5507672388015,-0.218533,1.76753
-1.79248,-3.03577E-18,-0.192683,10.4301,66.3362,14.1356,2,6.63362,43.016078734943,-0.192683,1.79248
-1.81673,-3.90313E-18,-0.167228,10.5989,87.7595,14.4481,2,8.77595,56.9081370615023,-0.167228,1.81673
-1.81674,8.67362E-19,-0.167211,10.599,87.778,14.4483,1,8.7778,56.9201334896456,-0.167211,1.81674
-1.81687,2.1684E-18,-0.16708,10.5999,87.9134,14.4499,0,8.79134,57.0079343745427,-0.16708,1.81687


==> Results/beam_ref_0.csv <==
Deformation norm,point 0 - x,point 0 - y,point 0 - z,point 1 - x,point 1 - y,point 1 - z,point 2 - x,point 2 - y,point 2 - z,Lambda,Indicator,Load,4PL^2/pi^2EI,w/L,-u/L
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5E-05,0,0,0,-3.85733E-06,3.25261E-19,0,-1.05277E-05,9.02056E-17,0,0.5786,111.243,0.05786,0.375196395874922,0,1.05277E-05
0.0001,0,0,0,-7.71464E-06,-1.60823E-18,0,-2.10555E-05,6.04551E-16,0,1.15718,79.3374,0.115718,0.750379822638339,0,2.10555E-05
0.000165508,0,0,0,-1.01742E-05,-1.6263E-19,0,-2.77685E-05,6.01949E-16,0,1.52611,-5.73382E-06,0.152611,0.989614538037812,0,2.77685E-05

==> Results/beam_ref_1.csv <==
Deformation norm,point 0 - x,point 0 - y,point 0 - z,point 1 - x,point 1 - y,point 1 - z,point 2 - x,point 2 - y,point 2 - z,Lambda,Indicator,Load,4PL^2/pi^2EI,w/L,-u/L
0.000165508,0,0,0,-1.01742E-05,-1.6263E-19,5.75489E-06,-2.77685E-05,6.01949E-16,1.9974E-05,1.52611,-5.73382E-06,0.152611,0.989614538037812,1.9974E-05,2.77685E-05
0.100101,0,0,0,-5.48181E-05,-2.13226E-18,0.00586057,-0.000270059,5.63785E-18,0.0198532,1.52629,0.0963211,0.152629,0.989731260041368,0.0198532,0.000270059
0.20009,0,0,0,-0.00018857,-1.31911E-18,0.0117142,-0.000995805,-2.4503E-16,0.0396743,1.52685,0.096675,0.152685,0.990094395163542,0.0396743,0.000995805
0.300056,0,0,0,-0.000411429,-8.85432E-19,0.0175658,-0.00220454,-1.30061E-15,0.0594711,1.52776,0.0968224,0.152776,0.990684489737075,0.0594711,0.00220454
0.399984,0,0,0,-0.000723389,-8.67362E-19,0.0234141,-0.00389548,2.88398E-16,0.0792315,1.52905,0.0969995,0.152905,0.991520997429226,0.0792315,0.00389548
0.499865,0,0,0,-0.00112445,-1.40946E-18,0.0292583,-0.00606753,-1.4138E-16,0.0989432,1.53071,0.0972234,0.153071,0.992597433684242,0.0989432,0.00606753
0.599685,0,0,0,-0.00161459,3.25261E-19,0.0350971,-0.00871929,1.14492E-16,0.118594,1.53274,0.0974962,0.153274,0.993913798502124,0.118594,0.00871929
0.699433,0,0,0,-0.00219381,-9.03502E-19,0.0409296,-0.011849,-3.23526E-16,0.138173,1.53514,0.09782,0.153514,0.99547009188287,0.138173,0.011849
0.799096,0,0,0,-0.00286211,-1.21069E-18,0.0467547,-0.0154548,2.29417E-16,0.157666,1.53792,0.0981951,0.153792,0.997272798382234,0.157666,0.0154548
0.898662,0,0,0,-0.00361946,-9.21572E-19,0.0525713,-0.0195341,-1.01785E-15,0.177063,1.54108,0.0986222,0.154108,0.999321918000217,0.177063,0.0195341
0.998121,0,0,0,-0.00446585,-7.58942E-19,0.0583783,-0.0240844,-6.45751E-16,0.196352,1.54462,0.0991021,0.154462,1.00161745073682,0.196352,0.0240844
1.09746,0,0,0,-0.00540127,-7.04731E-19,0.0641747,-0.0291028,-3.02276E-16,0.21552,1.54855,0.0996356,0.154855,1.00416588114779,0.21552,0.0291028
1.19666,0,0,0,-0.00642569,-1.78893E-18,0.0699595,-0.034586,-2.91434E-16,0.234556,1.55286,0.100224,0.155286,1.00696072467738,0.234556,0.034586
1.29572,0,0,0,-0.00753911,-1.57209E-18,0.0757315,-0.0405304,1.42681E-16,0.253448,1.55757,0.100868,0.155757,1.01001495043709,0.253448,0.0405304
1.39463,0,0,0,-0.00874149,-1.75279E-18,0.0814896,-0.0469322,-3.21791E-16,0.272185,1.56268,0.101569,0.156268,1.01332855842693,0.272185,0.0469322
1.49336,0,0,0,-0.0100328,-1.22876E-18,0.0872328,-0.0537872,1.53089E-16,0.290755,1.56819,0.102328,0.156819,1.0169015486469,0.290755,0.0537872
1.59192,0,0,0,-0.0114131,-2.00577E-18,0.09296,-0.0610909,-9.19403E-17,0.309147,1.57411,0.103146,0.157411,1.02074040565274,0.309147,0.0610909
1.69028,0,0,0,-0.0128822,-1.15648E-18,0.0986701,-0.0688387,3.84241E-16,0.32735,1.58044,0.104026,0.158044,1.02484512944446,0.32735,0.0688387
1.78844,0,0,0,-0.0144402,-9.75782E-19,0.104362,-0.0770255,-8.1532E-17,0.345353,1.5872,0.104969,0.15872,1.02922868913356,0.345353,0.0770255
1.88638,0,0,0,-0.0160871,-2.25875E-18,0.110035,-0.0856458,9.91828E-16,0.363144,1.59438,0.105977,0.159438,1.03388460016429,0.363144,0.0856458
1.98409,0,0,0,-0.0178227,-3.97541E-19,0.115687,-0.0946942,-9.78818E-16,0.380713,1.602,0.107051,0.1602,1.03882583164816,0.380713,0.0946942
2.08156,0,0,0,-0.0196471,-1.807E-18,0.121318,-0.104165,-8.72566E-16,0.398049,1.61007,0.108194,0.161007,1.04405886814092,0.398049,0.104165
2.17878,0,0,0,-0.0215603,-8.49292E-19,0.126926,-0.114051,-9.15067E-16,0.415142,1.61859,0.109407,0.161859,1.04958370964257,0.415142,0.114051
2.27574,0,0,0,-0.0235621,-8.67362E-19,0.13251,-0.124347,6.59195E-17,0.431982,1.62756,0.110695,0.162756,1.05540035615311,0.431982,0.124347
2.37242,0,0,0,-0.0256526,-1.01192E-18,0.13807,-0.135046,1.77809E-16,0.448558,1.63701,0.112058,0.163701,1.0615282613398,0.448558,0.135046
2.46882,0,0,0,-0.0278317,-1.55402E-18,0.143604,-0.14614,-1.82146E-17,0.46486,1.64694,0.1135,0.164694,1.06796742520264,0.46486,0.14614
2.56491,0,0,0,-0.0300994,-8.31222E-19,0.14911,-0.157623,-1.86483E-16,0.480878,1.65736,0.115023,0.165736,1.07472433229738,0.480878,0.157623
2.6607,0,0,0,-0.0324556,-1.19262E-18,0.154589,-0.169487,5.46438E-17,0.496604,1.66829,0.116632,0.166829,1.08181195173552,0.496604,0.169487
2.75616,0,0,0,-0.0349002,-1.17455E-18,0.160038,-0.181724,-2.6975E-16,0.512027,1.67973,0.118328,0.167973,1.08923028351708,0.512027,0.181724
2.85129,0,0,0,-0.0374333,-9.39642E-19,0.165456,-0.194326,-1.85182E-16,0.527138,1.69169,0.120117,0.169169,1.0969858121978,0.527138,0.194326
2.94607,0,0,0,-0.0400547,-1.4456E-19,0.170843,-0.207285,3.47812E-16,0.541929,1.7042,0.122001,0.17042,1.10509799144494,0.541929,0.207285
3.0405,0,0,0,-0.0427645,-1.89735E-18,0.176196,-0.220592,1.96457E-16,0.556391,1.71726,0.123985,0.171726,1.1135668212585,0.556391,0.220592
3.13456,0,0,0,-0.0455625,-1.4456E-18,0.181516,-0.234239,-1.07987E-16,0.570514,1.73089,0.126073,0.173089,1.12240527074999,0.570514,0.234239
3.22824,0,0,0,-0.0484487,-1.15648E-18,0.1868,-0.248216,2.58474E-16,0.584292,1.74511,0.12827,0.174511,1.13162630903091,0.584292,0.248216
3.32153,0,0,0,-0.051423,-1.30104E-18,0.192048,-0.262515,4.06793E-16,0.597716,1.75993,0.130581,0.175993,1.14123642065702,0.597716,0.262515
3.41442,0,0,0,-0.0544854,-1.6263E-18,0.197259,-0.277125,-6.16694E-16,0.610779,1.77536,0.133012,0.177536,1.15124209018407,0.610779,0.277125
3.50689,0,0,0,-0.0576358,-1.2649E-18,0.20243,-0.292038,5.84602E-16,0.623472,1.79144,0.135567,0.179144,1.16166925583507,0.623472,0.292038
3.59894,0,0,0,-0.0608741,-1.02999E-18,0.207562,-0.307243,1.17961E-16,0.63579,1.80816,0.138253,0.180816,1.17251143305427,0.63579,0.307243
3.69056,0,0,0,-0.0642002,-1.4456E-18,0.212652,-0.322731,-3.85976E-17,0.647724,1.82557,0.141076,0.182557,1.18380104462043,0.647724,0.322731
3.78173,0,0,0,-0.0676142,-1.13841E-18,0.217699,-0.33849,-1.98626E-16,0.659269,1.84367,0.144044,0.184367,1.19553809053356,0.659269,0.33849
3.87244,0,0,0,-0.0711158,-1.0842E-18,0.222703,-0.354512,5.38198E-16,0.670418,1.86249,0.147164,0.186249,1.20774202446091,0.670418,0.354512
3.96269,0,0,0,-0.074705,-1.30104E-18,0.227661,-0.370784,-1.23165E-16,0.681165,1.88206,0.150443,0.188206,1.22043230006975,0.681165,0.370784
4.05246,0,0,0,-0.0783818,-9.03502E-19,0.232573,-0.387297,6.41848E-17,0.691505,1.90239,0.15389,0.190239,1.23361540191582,0.691505,0.387297
4.14175,0,0,0,-0.082146,-1.19262E-18,0.237438,-0.404039,-1.96024E-16,0.701432,1.92351,0.157514,0.192351,1.24731078366639,0.701432,0.404039
4.23053,0,0,0,-0.0859976,-1.21069E-18,0.242253,-0.421,-3.19623E-16,0.710941,1.94546,0.161324,0.194546,1.26154438354446,0.710941,0.421
4.31881,0,0,0,-0.0899364,-1.04806E-18,0.247018,-0.438168,-3.13985E-16,0.720028,1.96825,0.165332,0.196825,1.2763226861058,0.720028,0.438168
4.40657,0,0,0,-0.0939624,-9.21572E-19,0.251732,-0.455532,3.46945E-18,0.728688,1.99192,0.169547,0.199192,1.29167162957341,0.728688,0.455532
4.49381,0,0,0,-0.0980755,-1.35525E-18,0.256392,-0.47308,3.0748E-16,0.736918,2.01651,0.173981,0.201651,1.30761715217031,0.736918,0.47308
4.5805,0,0,0,-0.102275,-7.77012E-19,0.260998,-0.490801,4.25875E-16,0.744713,2.04204,0.178648,0.204204,1.324172223008,0.744713,0.490801
4.66666,0,0,0,-0.106562,-1.42753E-18,0.265549,-0.508683,2.99673E-16,0.752071,2.06854,0.18356,0.206854,1.34135629575374,0.752071,0.508683
4.75225,0,0,0,-0.110936,-1.12034E-18,0.270042,-0.526715,4.42788E-16,0.758989,2.09606,0.188732,0.209606,1.35920179318629,0.758989,0.526715
4.83729,0,0,0,-0.115396,-1.77086E-18,0.274477,-0.544884,-2.1207E-16,0.765464,2.12464,0.19418,0.212464,1.37773465352868,0.765464,0.544884
4.92175,0,0,0,-0.119943,-1.42753E-18,0.278852,-0.56318,-1.73039E-16,0.771496,2.15431,0.199919,0.215431,1.39697433044816,0.771496,0.56318
5.00563,0,0,0,-0.124576,-2.00577E-18,0.283166,-0.581589,3.08781E-16,0.777081,2.18512,0.205967,0.218512,1.41695324672349,0.777081,0.581589
5.08892,0,0,0,-0.129296,-8.31222E-19,0.287416,-0.6001,-2.8276E-16,0.782218,2.21711,0.212344,0.221711,1.43769734057769,0.782218,0.6001
5.17162,0,0,0,-0.134102,-1.68051E-18,0.291603,-0.618701,-1.67834E-16,0.786907,2.25034,0.21907,0.225034,1.45924551934527,0.786907,0.618701
5.25371,0,0,0,-0.138993,-6.86661E-19,0.295723,-0.637381,2.66714E-16,0.791146,2.28484,0.226167,0.228484,1.4816172366935,0.791146,0.637381
5.33519,0,0,0,-0.143971,2.3491E-19,0.299777,-0.656126,-2.68015E-16,0.794937,2.32068,0.233658,0.232068,1.50485788451264,0.794937,0.656126
5.41606,0,0,0,-0.149034,-1.0842E-18,0.303761,-0.674926,-8.45678E-17,0.798278,2.35791,0.241568,0.235791,1.52899988558147,0.798278,0.674926
5.4963,0,0,0,-0.154183,-1.01192E-18,0.307675,-0.693768,-8.93383E-17,0.801172,2.39659,0.249924,0.239659,1.5540821472345,0.801172,0.693768
5.57591,0,0,0,-0.159418,-1.51788E-18,0.311517,-0.71264,6.02383E-16,0.803619,2.43678,0.258757,0.243678,1.58014357680625,0.803619,0.71264
5.65488,0,0,0,-0.164738,-2.20454E-18,0.315286,-0.731531,4.63171E-16,0.805621,2.47854,0.268096,0.247854,1.60722308163123,0.805621,0.731531
5.73321,0,0,0,-0.170143,-5.78241E-19,0.318979,-0.750429,1.97758E-16,0.807179,2.52195,0.277976,0.252195,1.63537253815548,0.807179,0.750429
5.8109,0,0,0,-0.175633,-1.04806E-18,0.322596,-0.769322,-9.79251E-16,0.808297,2.56707,0.288433,0.256707,1.66463085371351,0.808297,0.769322
5.88793,0,0,0,-0.181208,-1.57209E-18,0.326134,-0.788199,5.01335E-16,0.808977,2.61399,0.299506,0.261399,1.6950563893071,0.808977,0.788199
5.96431,0,0,0,-0.186867,-7.40871E-19,0.329592,-0.807048,2.60209E-16,0.809223,2.66278,0.311237,0.266278,1.72669453682652,0.809223,0.807048
6.04003,0,0,0,-0.192611,-9.93852E-19,0.332968,-0.825859,1.53957E-16,0.809038,2.71354,0.323672,0.271354,1.75961014182931,0.809038,0.825859
6.11509,0,0,0,-0.19844,-2.89121E-19,0.33626,-0.84462,5.91974E-16,0.808427,2.76634,0.336858,0.276634,1.79384859620573,0.808427,0.84462
6.18949,0,0,0,-0.204352,-8.67362E-19,0.339467,-0.863321,-2.67581E-16,0.807394,2.82129,0.35085,0.282129,1.82948123006906,0.807394,0.863321
6.26322,0,0,0,-0.210349,-9.03502E-19,0.342586,-0.88195,2.95337E-16,0.805944,2.87849,0.365703,0.287849,1.86657288897685,0.805944,0.88195
6.33628,0,0,0,-0.216429,-8.85432E-19,0.345617,-0.900498,2.66714E-16,0.804083,2.93804,0.381479,0.293804,1.90518841848662,0.804083,0.900498
6.40868,0,0,0,-0.222593,-5.96311E-19,0.348557,-0.918954,-5.82433E-16,0.801817,3.00006,0.398243,0.300006,1.9454056332674,0.801817,0.918954
6.48041,0,0,0,-0.22884,-1.48174E-18,0.351403,-0.937308,6.10623E-16,0.799152,3.06466,0.416068,0.306466,1.98729586343249,0.799152,0.937308
6.55148,0,0,0,-0.23517,-9.21572E-19,0.354155,-0.955551,-3.82073E-16,0.796095,3.13198,0.435029,0.313198,2.03094989276243,0.796095,0.955551
6.62188,0,0,0,-0.241583,-1.19262E-18,0.356811,-0.973674,2.03396E-16,0.792654,3.20214,0.455211,0.320214,2.07644553592624,0.792654,0.973674
6.69161,0,0,0,-0.248079,-1.06613E-18,0.359367,-0.991667,-3.5822E-16,0.788835,3.2753,0.476701,0.32753,2.12388654581599,0.788835,0.991667
6.76069,0,0,0,-0.254656,-1.96963E-18,0.361823,-1.00952,-1.92121E-16,0.784647,3.35159,0.499598,0.335159,2.17335722165647,0.784647,1.00952
6.82911,0,0,0,-0.261316,-9.75782E-19,0.364176,-1.02723,-1.92988E-16,0.780098,3.43118,0.524005,0.343118,2.22496780089547,0.780098,1.02723
6.89688,0,0,0,-0.268057,-1.13841E-18,0.366424,-1.04478,1.51355E-16,0.775197,3.51424,0.550034,0.351424,2.27882852098079,0.775197,1.04478
6.964,0,0,0,-0.27488,-9.21572E-19,0.368565,-1.06218,-1.97758E-16,0.769954,3.60094,0.577808,0.360094,2.33504961936025,0.769954,1.06218
7.03048,0,0,0,-0.281783,-1.48174E-18,0.370597,-1.0794,4.55365E-16,0.764377,3.69148,0.607458,0.369148,2.39376078714891,0.764377,1.0794
7.09633,0,0,0,-0.288767,-2.02384E-18,0.372517,-1.09645,-7.46798E-16,0.758477,3.78606,0.639125,0.378606,2.45509171546182,0.758477,1.09645
7.16155,0,0,0,-0.295832,-2.00577E-18,0.374324,-1.11331,8.76035E-16,0.752263,3.88488,0.672962,0.388488,2.51917209541405,0.752263,1.11331
7.22615,0,0,0,-0.302975,-5.42101E-19,0.376014,-1.12999,-1.06252E-16,0.745747,3.98819,0.709109,0.398819,2.58616404089942,0.745747,1.12999
7.29014,0,0,0,-0.310198,-9.39642E-19,0.377586,-1.14647,-5.46438E-17,0.738939,4.09622,0.747792,0.409622,2.65621669670027,0.738939,1.14647
7.35354,0,0,0,-0.3175,-1.31911E-18,0.379038,-1.16276,5.94143E-17,0.731851,4.20921,0.789179,0.420921,2.72948569215465,0.731851,1.16276
7.41635,0,0,0,-0.324879,-1.12034E-18,0.380366,-1.17885,3.66027E-16,0.724493,4.32746,0.833478,0.432746,2.80616556393517,0.724493,1.17885
7.47858,0,0,0,-0.332336,-1.04806E-18,0.381568,-1.19473,1.27936E-16,0.716877,4.45125,0.880912,0.445125,2.88643787960292,0.716877,1.19473
7.54026,0,0,0,-0.339869,-1.48174E-18,0.382642,-1.21039,3.55618E-17,0.709016,4.58087,0.931721,0.458087,2.97049069127472,0.709016,1.21039
7.60138,0,0,0,-0.347478,-1.84314E-18,0.383585,-1.22585,-2.04264E-16,0.70092,4.71667,0.986165,0.471667,3.05855095840195,0.70092,1.22585
7.66197,0,0,0,-0.355162,-1.15648E-18,0.384395,-1.2411,-2.13805E-16,0.692603,4.85899,1.04452,0.485899,3.15083915588021,0.692603,1.2411
7.72204,0,0,0,-0.36292,-1.6263E-18,0.385068,-1.25612,-2.23779E-16,0.684077,5.0082,1.10714,0.50082,3.24759521227236,0.684077,1.25612
7.78161,0,0,0,-0.370751,-1.24683E-18,0.385603,-1.27093,1.27502E-16,0.675354,5.16469,1.17425,0.516469,3.34907202525277,0.675354,1.27093
7.8407,0,0,0,-0.378654,-1.04806E-18,0.385997,-1.28552,-1.15359E-16,0.666446,5.32889,1.24625,0.532889,3.45554843071883,0.666446,1.28552
7.89932,0,0,0,-0.386628,-4.51751E-19,0.386247,-1.2999,-4.8659E-16,0.657367,5.50124,1.32352,0.550124,3.56730974912367,0.657367,1.2999
7.95748,0,0,0,-0.394672,-1.31911E-18,0.38635,-1.31405,-5.51642E-16,0.648129,5.68223,1.40645,0.568223,3.68467372369921,0.648129,1.31405
8.01522,0,0,0,-0.402783,-2.00577E-18,0.386303,-1.32799,1.37043E-16,0.638745,5.87235,1.49549,0.587235,3.80795809767733,0.638745,1.32799
8.07254,0,0,0,-0.410961,-1.4456E-18,0.386104,-1.34171,-2.42861E-17,0.629227,6.07216,1.59111,0.607216,3.93752600618021,0.629227,1.34171
8.12948,0,0,0,-0.419203,-1.49981E-18,0.38575,-1.35522,9.58435E-17,0.619587,6.28223,1.6938,0.628223,4.07374706888578,0.619587,1.35522
8.18604,0,0,0,-0.427509,-1.49981E-18,0.385239,-1.36852,1.26635E-16,0.609838,6.5032,1.80412,0.65032,4.21703629736225,0.609838,1.36852
8.24225,0,0,0,-0.435875,-1.19262E-18,0.384567,-1.38161,-1.07553E-16,0.599993,6.73571,1.92266,0.673571,4.3678087031778,0.599993,1.38161
8.29813,0,0,0,-0.444301,-1.57209E-18,0.383732,-1.39449,2.63678E-16,0.590062,6.98048,2.05006,0.698048,4.52653117434666,0.590062,1.39449
8.3537,0,0,0,-0.452783,-1.17455E-18,0.382731,-1.40718,-3.55618E-17,0.580059,7.23827,2.187,0.723827,4.69369653710607,0.580059,1.40718
8.40898,0,0,0,-0.461319,-1.71665E-18,0.381562,-1.41966,-3.03143E-16,0.569994,7.50989,2.33424,0.750989,4.86983004047204,0.569994,1.41966
8.46399,0,0,0,-0.469906,-1.10227E-18,0.380222,-1.43195,-1.47451E-16,0.559879,7.79623,2.49257,0.779623,5.05550880990658,0.559879,1.43195
8.51875,0,0,0,-0.478543,-1.30104E-18,0.378709,-1.44404,6.20164E-17,0.549724,8.09821,2.6629,0.809821,5.25132942453898,0.549724,1.44404
8.57329,0,0,0,-0.487225,-1.31911E-18,0.377021,-1.45596,1.47451E-17,0.53954,8.41684,2.84617,0.841684,5.45794682450032,0.53954,1.45596
8.62761,0,0,0,-0.49595,-1.48174E-18,0.375155,-1.46769,1.97758E-16,0.529338,8.75322,3.04345,0.875322,5.67607431092342,0.529338,1.46769
8.68175,0,0,0,-0.504714,-1.21069E-18,0.373109,-1.47924,1.61329E-16,0.519126,9.10851,3.25587,0.910851,5.90646409227565,0.519126,1.47924
8.73571,0,0,0,-0.513514,-1.31911E-18,0.370881,-1.49063,7.28584E-17,0.508913,9.48398,3.48345,0.948398,6.14993970713766,0.508913,1.49063
8.78952,0,0,0,-0.522346,-1.35525E-18,0.36847,-1.50185,2.42861E-16,0.49871,9.88097,3.4852,0.988097,6.40737008598035,0.49871,1.50185
8.84319,0,0,0,-0.531206,-1.30104E-18,0.365874,-1.51291,-1.00614E-16,0.488523,10.301,3.49173,1.0301,6.67974088127822,0.488523,1.51291
8.89673,0,0,0,-0.540092,-1.71665E-18,0.363092,-1.52382,-1.25767E-17,0.47836,10.7456,3.50318,1.07456,6.96804423006147,0.47836,1.52382
8.95017,0,0,0,-0.548997,-1.13841E-18,0.360122,-1.53457,-2.46331E-16,0.468228,11.2165,3.51973,1.12165,7.2734019604754,0.468228,1.53457
9.00352,0,0,0,-0.557919,-1.6263E-18,0.356964,-1.54518,-2.6151E-16,0.458134,11.7157,3.54156,1.17157,7.59711098367063,0.458134,1.54518
9.05679,0,0,0,-0.566853,-1.30104E-18,0.353617,-1.55565,-4.80085E-16,0.448084,12.2451,3.56885,1.22451,7.94040336524026,0.448084,1.55565
9.11,0,0,0,-0.575795,-1.73472E-18,0.35008,-1.56598,1.70003E-16,0.438083,12.8071,3.60184,1.28071,8.30483539856502,0.438083,1.56598
9.16315,0,0,0,-0.584741,-1.19262E-18,0.346354,-1.57619,-3.78603E-16,0.428135,13.404,3.64076,1.3404,8.69189853146813,0.428135,1.57619
9.21625,0,0,0,-0.593685,-1.37332E-18,0.342438,-1.58627,3.79904E-16,0.418246,14.0385,3.68587,1.40385,9.10334359400294,0.418246,1.58627
9.26932,0,0,0,-0.602624,-1.10227E-18,0.338333,-1.59622,2.32019E-16,0.408418,14.7136,3.73745,1.47136,9.54111595289537,0.408418,1.59622
9.32236,0,0,0,-0.611552,-1.6263E-18,0.334041,-1.60606,2.02963E-16,0.398656,15.4324,3.79584,1.54324,10.0072258204289,0.398656,1.60606
9.37538,0,0,0,-0.620467,-1.75279E-18,0.329561,-1.61579,4.51028E-17,0.38896,16.1986,3.86139,1.61986,10.5040724822321,0.38896,1.61579
9.42838,0,0,0,-0.629363,-1.40946E-18,0.324896,-1.6254,-2.82326E-16,0.379335,17.016,3.93448,1.7016,11.0341200694913,0.379335,1.6254
9.48138,0,0,0,-0.638236,-9.39642E-19,0.320047,-1.63491,-1.30972E-16,0.369781,17.8889,4.01556,1.78889,11.6001569411803,0.369781,1.63491
9.53439,0,0,0,-0.647082,-6.50521E-19,0.315017,-1.64432,-2.76688E-16,0.360299,18.822,4.1051,1.8822,12.2052308385029,0.360299,1.64432
9.58739,0,0,0,-0.655897,-1.2649E-18,0.309808,-1.65363,-2.94036E-16,0.350892,19.8208,4.20367,1.98208,12.8529082671235,0.350892,1.65363
9.64041,0,0,0,-0.664678,-1.91542E-18,0.304423,-1.66283,2.72352E-16,0.341558,20.8909,4.31184,2.08909,13.5468205782638,0.341558,1.66283
9.69344,0,0,0,-0.67342,-1.22876E-18,0.298865,-1.67195,6.40113E-16,0.332299,22.039,4.4303,2.2039,14.2913124242783,0.332299,1.67195
9.7465,0,0,0,-0.68212,-1.69858E-18,0.293139,-1.68097,-3.51282E-16,0.323114,23.2721,4.5598,2.32721,15.0909229941942,0.323114,1.68097
9.79958,0,0,0,-0.690776,-1.13841E-18,0.287248,-1.6899,-4.79217E-16,0.314003,24.5983,4.70115,2.45983,15.9509047781716,0.314003,1.6899
9.85269,0,0,0,-0.699383,-6.50521E-19,0.281198,-1.69875,-2.81893E-16,0.304966,26.0264,4.85529,2.60264,16.8769641852732,0.304966,1.69875
9.90584,0,0,0,-0.70794,-7.58942E-19,0.274992,-1.70751,-3.43909E-16,0.296002,27.5663,5.02323,2.75663,17.8755209256946,0.296002,1.70751
9.95904,0,0,0,-0.716445,-6.86661E-19,0.268638,-1.71619,2.13371E-16,0.28711,29.2288,5.20608,2.92288,18.953578319649,0.28711,1.71619
10.0123,0,0,0,-0.724896,-1.33718E-18,0.262141,-1.72479,3.38271E-16,0.278291,31.0258,5.40507,3.10258,20.1188529884828,0.278291,1.72479
10.0656,0,0,0,-0.73329,-1.6263E-18,0.255508,-1.73331,1.53523E-16,0.269543,32.9703,5.62149,3.29703,21.379774854675,0.269543,1.73331
10.119,0,0,0,-0.741628,-1.13841E-18,0.248747,-1.74175,-1.27068E-16,0.260867,35.0762,5.85672,3.50762,22.7453574507224,0.260867,1.74175
10.1725,0,0,0,-0.74991,-1.17455E-18,0.241867,-1.75013,5.62484E-16,0.252263,37.3579,6.11212,3.73579,24.2249385369094,0.252263,1.75013
10.2261,0,0,0,-0.758136,-1.02999E-18,0.234877,-1.75844,-3.0401E-16,0.243732,39.8298,6.38899,3.98298,25.8278558735205,0.243732,1.75844
10.2799,0,0,0,-0.766308,-2.52981E-19,0.22779,-1.76668,-1.92988E-16,0.235279,42.5049,6.68829,4.25049,27.5625393830349,0.235279,1.76668
10.3339,0,0,0,-0.774431,-1.24683E-18,0.22062,-1.77487,-5.03503E-16,0.226907,45.3921,7.0103,4.53921,29.4347603200727,0.226907,1.77487
10.3883,0,0,0,-0.782511,-1.01192E-18,0.213384,-1.78301,-1.43982E-16,0.218626,48.4913,7.35391,4.84913,31.4444538390764,0.218626,1.78301
10.443,0,0,0,-0.790562,-1.35525E-18,0.206107,-1.79111,-8.37004E-17,0.210453,51.7827,7.71509,5.17827,33.5787805196549,0.210453,1.79111
10.4984,0,0,0,-0.798603,-7.04731E-19,0.198827,-1.79921,-2.79724E-16,0.202417,55.2058,8.08381,5.52058,35.7985087995019,0.202417,1.79921
10.5548,0,0,0,-0.806676,-1.04806E-18,0.191609,-1.80733,3.57787E-16,0.19458,58.6074,8.43631,5.86074,38.0042952844797,0.19458,1.80733
10.6132,0,0,0,-0.81487,-1.59016E-18,0.184588,-1.81556,-7.21645E-16,0.187086,61.5988,8.71268,6.15988,39.9440852924649,0.187086,1.81556
10.6763,0,0,0,-0.823446,-1.22876E-18,0.178188,-1.82416,5.81132E-16,0.180411,62.9758,-5.50282,6.29758,40.8370086196681,0.180411,1.82416
10.6721,0,0,0,-0.822889,-1.37332E-18,0.178546,-1.8236,-3.22225E-16,0.180777,62.995,-1.58131,6.2995,40.849458966714,0.180777,1.8236
10.6679,0,0,0,-0.822327,-1.06613E-18,0.178918,-1.82304,4.51462E-16,0.181159,62.9936,2.03478,6.29936,40.8485511289086,0.181159,1.82304
10.67,0,0,0,-0.822603,-2.52981E-19,0.178734,-1.82332,-5.64652E-16,0.18097,62.9968,0.327941,6.29968,40.8506261867496,0.18097,1.82332
10.6721,0,0,0,-0.822889,-1.37332E-18,0.178546,-1.8236,-4.54931E-16,0.180777,62.9952,-1.52066,6.29952,40.8495886578291,0.180777,1.8236
10.6711,0,0,0,-0.82275,-1.2649E-18,0.178636,-1.82346,8.48713E-16,0.18087,62.9966,-0.644343,6.29966,40.8504964956345,0.18087,1.82346
10.67,0,0,0,-0.822603,-2.45752E-18,0.178734,-1.82332,-4.33681E-18,0.18097,62.9968,0.270167,6.29968,40.8506261867496,0.18097,1.82332
10.6702,0,0,0,-0.822638,-9.03502E-19,0.178711,-1.82335,-1.30104E-16,0.180946,62.9969,0.101732,6.29969,40.8506910323071,0.180946,1.82335
10.6705,0,0,0,-0.822681,-1.33718E-18,0.178682,-1.82339,-3.43475E-16,0.180917,62.9969,-0.125849,6.29969,40.8506910323071,0.180917,1.82339
10.6704,0,0,0,-0.822664,-5.60171E-19,0.178694,-1.82338,-2.17274E-16,0.180928,62.9969,-0.0701923,6.29969,40.8506910323071,0.180928,1.82338
10.6702,0,0,0,-0.822638,-1.35525E-18,0.178711,-1.82335,5.73326E-16,0.180946,62.9969,0.0436019,6.29969,40.8506910323071,0.180946,1.82335
10.6703,0,0,0,-0.822646,-1.51788E-18,0.178705,-1.82336,2.5327E-16,0.18094,62.9969,0.0449654,6.29969,40.8506910323071,0.18094,1.82336
10.6704,0,0,0,-0.822664,-1.86121E-18,0.178694,-1.82338,-2.00794E-16,0.180928,62.9969,-0.0118869,6.29969,40.8506910323071,0.180928,1.82338
10.6704,0,0,0,-0.822655,-1.40946E-18,0.178699,-1.82337,3.63858E-16,0.180934,62.9969,-0.0132524,6.29969,40.8506910323071,0.180934,1.82337
10.6702,0,0,0,-0.822638,-5.24031E-19,0.178711,-1.82335,3.31332E-16,0.180946,62.9969,0.0436019,6.29969,40.8506910323071,0.180946,1.82335
10.6703,0,0,0,-0.822646,-1.30104E-18,0.178705,-1.82336,7.24247E-17,0.18094,62.9969,0.0449654,6.29969,40.8506910323071,0.18094,1.82336
10.6704,0,0,0,-0.822664,-7.40871E-19,0.178694,-1.82338,1.22732E-16,0.180928,62.9969,-0.0118869,6.29969,40.8506910323071,0.180928,1.82338
10.6704,0,0,0,-0.822655,-2.1684E-18,0.178699,-1.82337,2.80592E-16,0.180934,62.9969,-0.0132524,6.29969,40.8506910323071,0.180934,1.82337
10.6702,0,0,0,-0.822638,-1.37332E-18,0.178711,-1.82335,-1.07119E-16,0.180946,62.9969,0.0436019,6.29969,40.8506910323071,0.180946,1.82335
10.6703,0,0,0,-0.822646,-1.49981E-18,0.178705,-1.82336,-2.96204E-16,0.18094,62.9969,0.0449654,6.29969,40.8506910323071,0.18094,1.82336
10.6704,0,0,0,-0.822664,-9.21572E-19,0.178694,-1.82338,-2.60642E-16,0.180928,62.9969,-0.0118869,6.29969,40.8506910323071,0.180928,1.82338


==> Results/beam_serial_0.csv <==
point0-u_x,point0-u_y,point0-u_z,U-norm,lambda,time,level,Load,Lambda,w,u
0,0,0,0,0,0,0,0,0,0,0
-8.27952E-06,-3.90313E-18,0,5E-05,0.620575,5E-05,0,0.0620575,0.4024153186486,0,8.27952E-06
-1.65591E-05,0,0,0.0001,1.24113,0.0001,0,0.124113,0.804817668185694,0,1.65591E-05
-2.07031E-05,3.03577E-18,0,0.000125026,1.55173,0.000125026,0,0.155173,1.00622796987728,0,2.07031E-05


==> Results/beam_serial_1.csv <==
point0-u_x,point0-u_y,point0-u_z,U-norm,lambda,time,level,Load,Lambda 0,w0,u0
-0.00156502,-8.67362E-18,-0.0499296,0.251003,1.55294,0.25,0,0.155294,1.0070126011234,-0.0499296,0.00156502
-0.182109,4.33681E-19,-0.510499,2.74021,1.71007,2.75,0,0.171007,1.10890442567202,-0.510499,0.182109
-0.591187,-8.23994E-18,-0.77536,5.01399,2.24901,5.25,0,0.224901,1.45838307343011,-0.77536,0.591187
-1.06036,-4.33681E-19,-0.762051,6.91006,3.70721,7.75,0,0.370721,2.40396099334855,-0.762051,1.06036
-1.69654,-6.93889E-18,-0.291151,9.80855,29.3167,12.75,0,2.93167,19.0105775647189,-0.291151,1.69654


==> Results/frustrum_parallel.csv <==
point0-u_x,point0-u_y,point0-u_z,U-norm,lambda,time,level
0,0,0,0,0,0,0
0,-0.0343925,-0.0461303,0.125,0.00556789,0.125,1
0,-0.0628511,-0.0980619,0.249265,0.00853229,0.25,1
0,-0.0629991,-0.0983864,0.25,0.00854392,0.250743,0
0,-0.0841931,-0.155285,0.373137,0.00974912,0.375743,2
0,-0.0980755,-0.215328,0.494579,0.00985079,0.500743,2
0,-0.098132,-0.215658,0.495233,0.00984924,0.501422,1
0,-0.105436,-0.276754,0.614441,0.00930336,0.626422,2
0,-0.107419,-0.337157,0.731246,0.00842987,0.751422,2
0,-0.107418,-0.337431,0.731777,0.00842546,0.751996,1
0,-0.107404,-0.339919,0.736604,0.0083852,0.757219,0
0,-0.100129,-0.454664,0.964039,0.00639592,1.00722,1
0,-0.0848455,-0.559288,1.18573,0.00468891,1.25722,1
0,-0.0847015,-0.560111,1.18755,0.00467683,1.25929,0
0,-0.0663206,-0.655178,1.40647,0.0034819,1.50929,1
0,-0.0475906,-0.742368,1.62451,0.00278979,1.75929,1
0,-0.0475336,-0.742628,1.62519,0.00278835,1.76006,0
0,-0.0298688,-0.823499,1.84328,0.00251852,2.01006,1
0,-0.0139144,-0.899366,2.06181,0.00257296,2.26006,1
0,-0.0138884,-0.899494,2.06219,0.00257328,2.26049,0
0,0.000143524,-0.971345,2.28124,0.00286393,2.51049,1
0,0.0122832,-1.03993,2.50076,0.00331556,2.76049,1
0,0.0122966,-1.04001,2.50103,0.00331617,2.76079,0
0,0.0226783,-1.10585,2.72094,0.00386571,3.01079,1
0,0.0314736,-1.16937,2.94114,0.0044566,3.26079,1
0,0.0314808,-1.16943,2.94E+00,4.46E-03,3.26102,0
0,0.0388474,-1.2309,3.16177,0.00503454,3.51102,1
0,0.0449115,-1.29056,3.38237,0.00554088,3.76102,1
0,0.0449154,-1.2906,3.38252,0.0055412,3.7612,0
0,0.0497535,-1.34859,3.60323,0.00591264,4.0112,1
0,0.053388,-1.40503,3.82401,0.00607705,4.2612,1
0,0.0533898,-1.40506,3.82414,0.00607707,4.26135,0
0,0.0557762,-1.45999,4.04492,0.00595234,4.51135,1
0,0.0567914,-1.51342,4.2656,0.00544662,4.76135,1
0,0.0567916,-1.51345,4.26573,0.00544619,4.7615,0
0,0.0562019,-1.56529,4.48614,0.00445754,5.0115,1
0,0.0536111,-1.61532,4.70596,0.00287594,5.2615,1
0,0.0536085,-1.61536,4.70611,0.00287458,5.26167,0
0,0.0483368,-1.66311,4.92472,0.000581345,5.51167,1
0,0.0391655,-1.70754,5.14081,-0.00254979,5.76167,1
0,0.0391499,-1.7076,5.1411,-0.00255456,5.762,0
0,0.0236108,-1.7461,5.35145,-0.00666519,6.012,1
0,-0.00435317,-1.77017,5.54499,-0.0119085,6.262,1
0,-0.00467254,-1.77024,5.54643,-0.0119569,6.26409,0
0,-0.0152413,-1.77073,5.58712,-0.0134384,6.32659,2
0,-0.027978,-1.76669,5.62068,-0.0149501,6.38909,2
0,-0.0280756,-1.76664,5.62088,-0.0149606,6.38952,1
0,-0.0353225,-1.76223,5.63342,-0.0157017,6.42077,3
0,-0.0430841,-1.75584,5.6421,-0.0164093,6.45202,3
0,-0.0431267,-1.7558,5.64214,-0.0164129,6.45219,2
0,-0.0512201,-1.74726,5.64614,-0.0170613,6.48344,3
0,-0.0593508,-1.73663,5.64502,-0.0176256,6.51469,3
0,-0.0594158,-1.73653,5.64499,-0.0176297,6.51494,2
0,-0.0598795,-1.73586,5.64477,-0.0176593,6.51675,1
0,-0.0622871,-1.73225,5.64333,-0.0178085,6.52621,0
0,-0.0770801,-1.70517,5.62354,-0.0185632,6.58871,2
0,-0.0891965,-1.6751,5.59065,-0.0189645,6.65121,2
0,-0.08938,-1.67458,5.59001,-0.0189689,6.65228,1
0,-0.098859,-1.64353,5.54924,-0.0191205,6.71478,2
0,-0.106181,-1.6124,5.50385,-0.0191101,6.77728,2
0,-0.106206,-1.61228,5.50366,-0.0191098,6.77753,1
0,-0.106661,-1.61005,5.50026,-0.0191043,6.78202,0
0,-0.120855,-1.48914,5.29691,-0.0182387,7.03202,1
0,-0.120668,-1.37615,5.08226,-0.0168838,7.28202,1
0,-0.120624,-1.37521,5.08038,-0.0168713,7.28419,0
0,-0.112007,-1.26965,4.86407,-0.015401,7.53419,1
0,-0.0981557,-1.1709,4.64999,-0.0139427,7.78419,1
0,-0.098106,-1.1706,4.64932,-0.0139381,7.78498,0
0,-0.0811402,-1.07831,4.43943,-0.0125262,8.03498,1
0,-0.0628302,-0.992124,4.23418,-0.0111291,8.28498,1
0,-0.0627839,-0.991915,4.23367,-0.0111255,8.28561,0
0,-0.0446336,-0.911315,4.03213,-0.00964712,8.53561,1
0,-0.0277955,-0.835522,3.83235,-0.00793937,8.78561,1
0,-0.0277625,-0.83537,3.83194,-0.00793548,8.78613,0
0,-0.0129749,-0.763555,3.63187,-0.00582529,9.03613,1
0,-0.000621429,-0.694972,3.42998,-0.00314906,9.28613,1
0,-0.00059903,-0.694836,3.42957,-0.00314297,9.28664,0
0,0.00909063,-0.628939,3.22493,0.000236751,9.53664,1
0,0.0158248,-0.565378,3.01704,0.00441998,9.78664,1
0,0.0158349,-0.565254,3.01662,0.00442917,9.78713,0
0,0.0189211,-0.503939,2.80512,0.00948899,10.0371,1
0,0.0166735,-0.445253,2.58959,0.0154817,10.2871,1
0,0.0166586,-0.445112,2.59E+00,0.0154978,10.2878,0
0,0.0123222,-0.417253,2.47973,0.0188682,10.4128,2
0,0.00440716,-0.391158,2.36953,0.0225137,10.5378,2
0,0.00438878,-0.391114,2.36933,0.0225204,10.538,1
0,-0.00964823,-0.368628,2.25941,0.0264771,10.663,2
0,-0.0358526,-0.35611,2.15681,0.0307354,10.788,2
0,-0.0365334,-0.356077,2.15511,0.0308164,10.7904,1
0,-0.0385525,-0.356045,2.15026,0.0310502,10.7973,0
0,-0.0484902,-0.357238,2.13053,0.0320756,10.8286,2
0,-0.0596288,-0.360955,2.11537,0.033017,10.8598,2
0,-0.0597509,-0.361009,2.11524,0.0330262,10.8601,1
0,-0.0716022,-0.367444,2.10585,0.0338319,10.8914,2
0,-0.0835052,-0.376286,2.1024,0.0344747,10.9226,2
0,-0.0836362,-0.376396,2.10239,0.0344809,10.923,1
0,-0.0848052,-0.377393,2.10235,0.0345358,10.9261,0
0,-0.106873,-0.400527,2.11124,0.0353327,10.9886,2
0,-0.125762,-0.427426,2.13334,0.0356758,11.0511,2
0,-0.125999,-0.427812,2.13371,0.0356781,11.052,1
0,-0.141838,-0.45667,2.16411,0.0357148,11.1145,2
0,-0.155073,-0.486557,2.19994,0.035539,11.177,2
0,-0.155113,-0.486658,2.20007,0.0355381,11.1772,1
0,-0.15579,-0.488365,2.20222,0.035523,11.1807,0
0,-0.188724,-0.61079,2.37703,0.0334425,11.4307,1
0,-0.200266,-0.729104,2.57611,0.0299606,11.6807,1
0,-0.200314,-0.730503,2.57862,0.0299113,11.6838,0
0,-0.198779,-0.841012,2.78939,0.0253767,11.9338,1
0,-0.189424,-0.94328,3.00669,0.0199219,12.1838,1
0,-0.189375,-0.943682,3.00759,0.0198978,12.1848,0
0,-0.175363,-1.03828,3.2292,0.0135552,12.4348,1
0,-0.158687,-1.12621,3.45395,0.00633713,12.6848,1
0,-0.158647,-1.1264,3.45447,0.00631963,12.6854,0
0,-0.140475,-1.20865,3.68159,-0.00175772,12.9354,1
0,-0.121464,-1.28612,3.91041,-0.0106343,13.1854,1
0,-0.121431,-1.28625,3.9108,-0.0106499,13.1858,0
0,-0.101934,-1.35966,4.14057,-0.0202046,13.4358,1
0,-0.0822442,-1.42957,4.37054,-0.0302329,13.6858,1
0,-0.0822144,-1.42968,4.37089,-0.0302483,13.6862,0
0,-0.0629744,-1.49663,4.60039,-0.0404657,13.9362,1
0,-0.0464608,-1.56146,4.82928,-0.0505711,14.1862,1
0,-0.0464416,-1.56155,4.82962,-0.0505857,14.1865,0
0,-0.0419348,-1.59376,4.94422,-0.0555945,14.3115,1
0,-0.0516687,-1.62604,5.05771,-0.0610436,14.4365,1
0,-0.0524701,-1.62653,5.05941,-0.0611566,14.439,0
0,-0.0553469,-1.62781,5.06396,-0.0614947,14.4468,2
0,-0.0587066,-1.62862,5.06693,-0.0617891,14.4546,2
0,-0.0587687,-1.62863,5.06697,-0.0617937,14.4548,1
0,-0.0623872,-1.62889,5.06816,-0.0620236,14.4626,2
0,-0.0660349,-1.62868,5.06784,-0.0621893,14.4704,2
0,-0.0660765,-1.62867,5.06783,-0.0621909,14.4705,1
0,-0.0665723,-1.62862,5.06769,-0.0622091,14.4716,0
0,-0.114888,-1.60541,5.00521,-0.0617077,14.5966,1
0,-0.155558,-1.57203,4.92529,-0.0598004,14.7216,1
0,-0.156013,-1.5716,4.92433,-0.0597749,14.723,0
0,-0.227928,-1.4868,4.75441,-0.0546537,14.973,1
0,-0.283522,-1.38412,4.57475,-0.0480855,15.223,1
0,-0.283819,-1.38342,4.57356,-0.0480377,15.2246,0
0,-0.32045,-1.27326,4.3846,-0.0397033,15.4746,1
0,-0.341881,-1.16521,4.18892,-0.0294382,15.7246,1
0,-0.341959,-1.16469,4.18794,-0.0293828,15.7259,0
0,-0.348895,-1.11342,4.08856,-0.0235415,15.8509,1
0,-0.354488,-1.06479,3.98869,-0.0172627,15.9759,1
0,-0.354492,-1.06475,3.9886,-0.0172572,15.976,0
0,-0.359836,-1.01989,3.88902,-0.0105843,16.101,2
0,-0.367041,-0.982783,3.7924,-0.00364477,16.226,2
0,-0.367079,-0.982672,3.79205,-0.00361802,16.2265,1
0,-0.369843,-0.976783,3.77013,-0.00193781,16.2577,3
0,-0.373537,-0.97544,3.75228,-0.00048193,16.289,3
0,-0.37361,-0.97549,3.75206,-0.000462166,16.2895,2
0,-0.374694,-0.976643,3.74929,-0.000209493,16.2973,4
0,-0.375792,-0.978644,3.74769,-3.90E-05,16.3051,4
0,-0.375803,-0.978667,3.75E+00,-3.78E-05,16.3052,3
0,-0.376841,-0.981524,3.75E+00,3.29E-05,16.313,4
0,-0.377749,-0.985066,3.75E+00,5.87E-06,16.3208,4
0,-0.377758,-0.985108,3.75E+00,5.09E-06,16.3209,3
0,-0.377836,-0.985477,3.75E+00,-2.17E-06,16.3217,2
0,-0.379104,-0.993822,3.75347,-0.00028916,16.3373,3
0,-0.379711,-1.00277,3.7601,-0.000734595,16.3529,3
0,-0.379714,-1.00285,3.76016,-0.000739152,16.3531,2
0,-0.379208,-1.02102,3.774,-0.00174807,16.3843,3
0,-0.376274,-1.03799,3.78191,-0.00243132,16.4156,3
0,-0.37621,-1.03821,3.78192,-0.00243434,16.416,2
0,-0.37506,-1.04151,3.78124,-0.00243424,16.4239,4
0,-0.373815,-1.04405,3.77904,-0.00233125,16.4317,4
0,-0.373799,-1.04407,3.779,-0.00232938,16.4318,3
0,-0.372545,-1.04571,3.77534,-0.00212642,16.4396,4
0,-0.371352,-1.04651,3.77056,-0.00184569,16.4474,4
0,-0.371341,-1.04652,3.77052,-0.00184279,16.4475,3
0,-0.371229,-1.04655,3.77,-0.00181209,16.4482,2
0,-0.369143,-1.04614,3.75832,-0.00109833,16.4638,3
0,-0.367406,-1.04415,3.74536,-0.000291433,16.4795,3
0,-0.367393,-1.04413,3.74526,-0.000284797,16.4796,2
0,-0.3638,-1.03464,3.70744,0.00208758,16.5224,3
0,-0.361181,-1.02234,3.66863,0.00451045,16.5652,3
0,-0.361172,-1.02229,3.66847,0.00452026,16.5654,1
0,-0.359732,-1.01326,3.64249,0.00612708,16.5939,2
0,-0.358443,-1.00377,3.61647,0.00772216,16.6224,2
0,-0.358443,-1.00377,3.61646,0.00772259,16.6224,0
0,-0.348594,-0.90926,3.38835,0.0209284,16.8724,1
0,-0.333505,-0.80296,3.16338,0.0323162,17.1224,1
0,-0.333425,-0.802532,3.16252,0.0323564,17.1233,0
0,-0.304553,-0.689616,2.94378,0.0415753,17.3733,1
0,-0.253006,-0.578473,2.73764,0.0483088,17.6233,1
0,-0.252356,-0.577436,2.73572,0.048361,17.6258,0
0,-0.21491,-0.527739,2.64258,0.0505378,17.7508,1
0,-0.165379,-0.488257,2.56979,0.0510087,17.8758,1
0,-0.164094,-0.487669,2.56889,0.0509715,17.8786,0
0,-0.156802,-0.484888,2.56528,0.0506871,17.8942,1
0,-0.149546,-0.483211,2.56466,0.0502526,17.9099,1
0,-0.14946,-0.483199,2.56468,0.0502464,17.9101,0
0,-0.142726,-0.482913,2.56776,0.0496561,17.9257,3
0,-0.136991,-0.483969,2.57427,0.0489527,17.9413,3
0,-0.136899,-0.483999,2.57442,0.0489394,17.9416,2
0,-0.132319,-0.48609,2.58348,0.0481781,17.9572,3
0,-0.128723,-0.488845,2.5941,0.0473978,17.9728,3
0,-0.128703,-0.488865,2.59417,0.0473927,17.9729,2
0,-0.128392,-0.489164,2.59529,0.0473152,17.9745,1
0,-0.123456,-0.49586,2.6192,0.0457566,18.0057,2
0,-0.120344,-0.503301,2.64468,0.0442281,18.037,2
0,-0.120334,-0.503333,2.64478,0.0442219,18.0371,1
0,-0.119996,-0.50443,2.64849,0.0440066,18.0416,0
0,-0.118608,-0.571084,2.8641,0.0325557,18.2916,1
0,-0.12915,-0.64171,3.08051,0.0218898,18.5416,1
0,-0.129197,-0.641979,3.08131,0.0218514,18.5425,0
0,-0.143058,-0.715902,3.29571,0.0118652,18.7925,1
0,-0.158068,-0.793609,3.508,0.00264612,19.0425,1
0,-0.15809,-0.793727,3.50831,0.00263319,19.0429,0
0,-0.173166,-0.875921,3.71882,-0.00574366,19.2929,1
0,-0.187332,-0.963424,3.92809,-0.0132471,19.5429,1
0,-0.187355,-0.96358,3.92845,-0.0132593,19.5433,0
0,-0.199336,-1.0573,4.13703,-0.0198882,19.7933,1
0,-0.207264,-1.15805,4.34524,-0.0256575,20.0433,1
0,-0.207277,-1.15832,4.34577,-0.025671,20.0439,0
0,-0.208335,-1.26656,4.55327,-0.030583,20.2939,1
0,-0.198401,-1.38167,4.75835,-0.0346115,20.5439,1
0,-0.198316,-1.38224,4.75934,-0.0346289,20.5452,0
0,-0.171343,-1.50126,4.95736,-0.0376737,20.7952,1
0,-0.119093,-1.61597,5.13661,-0.0394295,21.0452,1
0,-0.118099,-1.61752,5.13894,-0.0394412,21.0488,0
0,-0.0997236,-1.64331,5.17692,-0.0395511,21.1113,2
0,-0.0787651,-1.66691,5.20969,-0.0394356,21.1738,2
0,-0.0786772,-1.66699,5.20981,-0.0394346,21.174,1
0,-0.0671479,-1.67761,5.22323,-0.0392557,21.2053,3
0,-0.0549078,-1.68712,5.23378,-0.0389655,21.2365,3
0,-0.0548687,-1.68715,5.23381,-0.0389643,21.2366,2
0,-0.0420054,-1.6952,5.2404,-0.0385298,21.2679,3
0,-0.0288228,-1.70126,5.24163,-0.0379172,21.2991,3
0,-0.0287055,-1.7013,5.24161,-0.0379109,21.2994,2
0,-0.0281021,-1.70152,5.24152,-0.037878,21.3008,1
0,-0.0257239,-1.70234,5.24098,-0.037744,21.3065,0
0,-0.0130765,-1.70524,5.2339,-0.0368952,21.3378,2
0,-0.00179851,-1.70545,5.22013,-0.0358975,21.369,2
0,-0.0016362,-1.70544,5.21987,-0.0358811,21.3695,1
0,0.00780746,-1.7034,5.20085,-0.0348015,21.4008,2
0,0.0155172,-1.6998,5.17842,-0.0336948,21.432,2
0,0.0155667,-1.69977,5.17825,-0.0336869,21.4322,1
0,0.0162287,-1.69936,5.17595,-0.0335798,21.4353,0
0,0.0350058,-1.67717,5.07038,-0.0292471,21.5603,1
0,0.0439812,-1.65063,4.9572,-0.025222,21.6853,1
0,0.0440408,-1.65036,4.95609,-0.0251843,21.6865,0
0,0.0498684,-1.59331,4.72424,-0.0179105,21.9365,1
0,0.0481979,-1.53385,4.49104,-0.0115572,22.1865,1
0,0.0481847,-1.53365,4.49027,-0.0115378,22.1873,0
0,0.0457361,-1.50326,4.3739,-0.00869704,22.3123,1
0,0.0424866,-1.47243,4.25788,-0.00607738,22.4373,1
0,0.0424847,-1.47242,4.25782,-0.00607611,22.4374,0
0,0.0339486,-1.40941,4.02733,-0.00149133,22.6874,1
0,0.0229547,-1.34442,3.79986,0.00225036,22.9374,1
0,0.0229302,-1.34428,3.7994,0.00225708,22.9379,0
0,0.00952596,-1.27695,3.57596,0.00522482,23.1879,1
0,-0.00630369,-1.20674,3.35727,0.00753472,23.4379,1
0,-0.00634169,-1.20658,3.35679,0.00753925,23.4384,0
0,-0.0244651,-1.13273,3.14299,0.00934816,23.6884,1
0,-0.0443546,-1.05427,2.93317,0.0108427,23.9384,1
0,-0.044402,-1.05409,2.93269,0.0108459,23.939,0
0,-0.065003,-0.970008,2.72518,0.0122029,24.189,1
0,-0.0847632,-0.879529,2.51837,0.013548,24.439,1
0,-0.0848157,-0.879266,2.51779,0.0135518,24.4397,0
0,-0.101852,-0.78186,2.31132,0.0149331,24.6897,1
0,-0.113969,-0.677075,2.10681,0.0163165,24.9397,1
0,-0.113999,-0.676694,2.1061,0.0163213,24.9406,0
0,-0.118048,-0.563682,1.90841,0.0175652,25.1906,1
0,-0.107907,-0.441276,1.73215,0.0182431,25.4406,1
0,-0.1077,-0.440046,1.73068,0.0182435,25.443,0
0,-0.101386,-0.408256,1.6955,0.018179,25.5055,2
0,-0.0928278,-0.376521,1.66772,0.0179269,25.568,2
0,-0.0927763,-0.376357,1.6676,0.0179249,25.5683,1
0,-0.0875125,-0.36086,1.65784,0.0177001,25.5996,3
0,-0.0815559,-0.34594,1.65179,0.017392,25.6308,3
0,-0.081531,-0.345883,1.65177,0.0173906,25.631,2
0,-0.0749267,-0.331951,1.65028,0.0169874,25.6622,3
0,-0.0678351,-0.319505,1.654,0.0164859,25.6935,3
0,-0.0677813,-0.319419,1.65405,0.0164818,25.6937,2
0,-0.0674403,-0.31888,1.65436,0.0164559,25.6952,1
0,-0.0658299,-0.316403,1.65598,0.0163313,25.7021,0
0,-0.0585157,-0.306506,1.66653,0.0157201,25.7333,2
0,-0.0513705,-0.298835,1.68178,0.0150493,25.7646,2
0,-0.0513169,-0.298785,1.68191,0.015044,25.7648,1
0,-0.0445609,-0.293251,1.70092,0.0143395,25.7961,2
0,-0.0382967,-0.289563,1.72266,0.0136226,25.8273,2
0,-0.0382717,-0.289551,1.72275,0.0136196,25.8275,1
0,-0.0379817,-0.289415,1.72386,0.0135848,25.829,0
0,-0.00338244,-0.297177,1.93742,0.00826654,26.079,1
0,0.0149899,-0.330586,2.16379,0.00415117,26.329,1
0,0.0152214,-0.331246,2.16763,0.00409083,26.3332,0
0,0.0257554,-0.373543,2.39459,0.00101156,26.5832,1
0,0.0317491,-0.420279,2.62106,-0.00122259,26.8332,1
0,0.0317557,-0.420354,2.62141,-0.00122545,26.8336,0
0,0.0346867,-0.469952,2.84748,-0.00275726,27.0836,1
0,0.0353637,-0.521706,3.07332,-0.00371505,27.3336,1
0,0.0353635,-0.521746,3.07348,-0.00371559,27.3338,0
0,0.0342525,-0.575333,3.29918,-0.00421386,27.5838,1
0,0.0316305,-0.630614,3.52474,-0.00435653,27.8338,1
0,0.0316284,-0.630648,3.52488,-0.00435653,27.8339,0
0,0.0276473,-0.687599,3.75021,-0.00423608,28.0839,1
0,0.0223735,-0.746273,3.97516,-0.00393488,28.3339,1
0,0.0223696,-0.746311,3.9753,-0.00393464,28.3341,0
0,0.0157999,-0.806828,4.19964,-0.00352556,28.5841,1
0,0.00787915,-0.869371,4.42308,-0.00307422,28.8341,1
0,0.00787252,-0.86942,4.42325,-0.00307387,28.8343,0
0,-0.00149604,-0.934254,4.64543,-0.00264132,29.0843,1
0,-0.0124255,-1.00173,4.86594,-0.00228782,29.3343,1
0,-0.0124369,-1.0018,4.86615,-0.00228754,29.3345,0
0,-0.0250265,-1.07241,5.08451,-0.00207727,29.5845,1
0,-0.0392965,-1.14678,5.30015,-0.00208258,29.8345,1
0,-0.0393163,-1.14688,5.30043,-0.00208277,29.8349,0
0,-0.0551179,-1.22588,5.51267,-0.00238826,30.0849,1
0,-0.0719714,-1.31061,5.72064,-0.0030883,30.3349,1
0,-0.0720055,-1.31078,5.72105,-0.00309016,30.3354,0
0,-0.0888623,-1.40261,5.92345,-0.00427912,30.5854,1
0,-0.103701,-1.503,6.11811,-0.00601258,30.8354,1
0,-0.103752,-1.50342,6.11886,-0.00602055,30.8364,0
0,-0.112859,-1.6135,6.30171,-0.00822904,31.0864,1
0,-0.109857,-1.73203,6.46541,-0.010484,31.3364,1
0,-0.109715,-1.73344,6.46717,-0.0105069,31.3393,0
0,-0.100713,-1.79373,6.53821,-0.0112912,31.4643,2
0,-0.0852059,-1.85252,6.6009,-0.0114833,31.5893,2
0,-0.085099,-1.85285,6.60123,-0.011482,31.59,1
0,-0.0623535,-1.90801,6.65611,-0.0106259,31.715,2
0,-0.03253,-1.95786,6.70656,-0.00806554,31.84,2
0,-0.0323586,-1.9581,6.70682,-0.00804631,31.8406,1
0,-0.0309129,-1.96014,6.70901,-0.00788202,31.8461,0
0,0.00496448,-2.00382,6.76216,-0.00251223,31.9711,2
0,0.0433787,-2.04207,6.82637,0.0065428,32.0961,2
0,0.0438457,-2.04251,6.82725,0.00667836,32.0976,1
0,0.0801322,-2.07617,6.90552,0.0194995,32.2226,2
0,0.111858,-2.10667,6.99378,0.0351359,32.3476,2
0,0.112166,-2.10698,6.99474,0.0353113,32.3489,1
0,0.115487,-2.11032,7.00524,0.037237,32.3632,0
0,0.16638,-2.16708,7.19915,0.0750521,32.6132,1
0,0.207088,-2.22371,7.40664,0.119898,32.8632,1
0,0.207226,-2.22393,7.40744,0.12008,32.8641,0
0,0.240609,-2.28346,7.62714,0.17184,33.1141,1
0,0.267404,-2.34747,7.85853,0.2299,33.3641,1
0,0.267461,-2.34764,7.85911,0.230049,33.3647,0
0,0.287633,-2.41671,8.1003,0.292835,33.6147,1
0,0.301303,-2.49039,8.34771,0.35791,33.8647,1
0,0.301341,-2.49066,8.3486,0.358143,33.8656,0
0,0.309088,-2.56784,8.59832,0.423031,34.1156,1
0,0.311912,-2.64728,8.8475,0.485969,34.3656,1
0,0.311914,-2.64746,8.84806,0.486109,34.3662,0
0,0.310853,-2.72822,9.09528,0.546216,34.6162,1
0,0.306824,-2.80964,9.34016,0.603266,34.8662,1
0,0.306819,-2.80972,9.34038,0.603316,34.8664,0


==> Results/frustrum_ref.csv <==
-Z,-Lambda
0,0
0.0141002,0.00211831
0.0288026,0.00390628
0.0441126,0.00539377
0.0600263,0.00661204
0.0765292,0.0075917
0.0935948,0.00836148
0.111185,0.00894778
0.12925,0.00937452
0.147732,0.00966327
0.166566,0.00983343
0.18568,0.00990242
0.205006,0.00988585
0.224472,0.00979768
0.244013,0.00965032
0.263566,0.00945478
0.283079,0.00922073
0.302501,0.00895664
0.321792,0.00866987
0.340919,0.00836678
0.359851,0.0080528
0.378568,0.0077326
0.397052,0.0074101
0.415291,0.00708861
0.433275,0.00677089
0.450999,0.00645923
0.46846,0.00615551
0.485658,0.00586124
0.502594,0.00557765
0.519269,0.00530567
0.535689,0.00504605
0.551858,0.00479931
0.567781,0.00456582
0.583464,0.00434581
0.598914,0.00413939
0.614137,0.00394658
0.629141,0.00376729
0.643931,0.00360138
0.658515,0.00344865
0.6729,0.00330884
0.687092,0.00318165
0.701099,0.00306677
0.714927,0.00296383
0.728582,0.00287247
0.74207,0.00279231
0.755398,0.00272294
0.768571,0.00266397
0.781595,0.00261499
0.794475,0.00257559
0.807217,0.00254538
0.819825,0.00252395
0.832305,0.0025109
0.844661,0.00250586
0.856897,0.00250843
0.869018,0.00251825
0.881027,0.00253496
0.892929,0.0025582
0.904727,0.00258762
0.916424,0.0026229
0.928024,0.00266371
0.939531,0.00270972
0.950946,0.00276065
0.962273,0.00281618
0.973515,0.00287604
0.984674,0.00293994
0.995753,0.0030076
1.00675,0.00307877
1.01768,0.00315318
1.02853,0.00323059
1.03931,0.00331074
1.05002,0.00339339
1.06066,0.0034783
1.07124,0.00356525
1.08175,0.003654
1.0922,0.00374432
1.10259,0.00383599
1.11292,0.00392878
1.12319,0.00402248
1.1334,0.00411685
1.14355,0.00421169
1.15366,0.00430675
1.1637,0.00440183
1.1737,0.0044967
1.18364,0.00459113
1.19354,0.0046849
1.20338,0.00477777
1.21318,0.00486951
1.22292,0.00495988
1.23262,0.00504865
1.24228,0.00513556
1.25188,0.00522038
1.26145,0.00530284
1.27097,0.00538269
1.28044,0.00545967
1.28987,0.00553352
1.29926,0.00560395
1.30861,0.00567068
1.31792,0.00573344
1.32718,0.00579193
1.33641,0.00584586
1.34559,0.00589493
1.35473,0.00593881
1.36384,0.00597721
1.3729,0.00600979
1.38193,0.00603622
1.39092,0.00605618
1.39987,0.00606932
1.40878,0.00607529
1.41765,0.00607373
1.42649,0.00606429
1.43528,0.00604659
1.44404,0.00602027
1.45276,0.00598493
1.46144,0.00594018
1.47008,0.00588565
1.47869,0.00582091
1.48726,0.00574557
1.49578,0.00565922
1.50427,0.00556142
1.51272,0.00545176
1.52113,0.00532981
1.52949,0.00519513
1.53782,0.00504728
1.5461,0.0048858
1.55434,0.00471026
1.56254,0.00452018
1.57069,0.0043151
1.57879,0.00409456
1.58685,0.00385809
1.59485,0.0036052
1.60281,0.00333541
1.61071,0.00304824
1.61855,0.00274319
1.62634,0.00241976
1.63406,0.00207746
1.64172,0.00171577
1.64932,0.00133418
1.65683,0.000932175
1.66428,0.000509223
1.67163,6.47928E-05
1.6789,-0.000401657
1.68607,-0.000890675
1.69314,-0.00140282
1.70008,-0.00193866
1.70691,-0.00249878
1.71358,-0.00308376
1.72011,-0.00369422
1.72645,-0.00433078
1.7326,-0.00499406
1.73851,-0.0056847
1.74416,-0.00640336
1.74951,-0.00715066
1.75449,-0.00792723
1.75904,-0.00873357
1.76308,-0.00957007
1.76647,-0.0104368
1.76907,-0.0113332
1.77065,-0.0122577
1.77093,-0.0132063
1.7695,-0.014171
1.76581,-0.0151357
1.75925,-0.0160711
1.74927,-0.0169307
1.73585,-0.0176611
1.71959,-0.0182278
1.70145,-0.0186315
1.68226,-0.0188961
1.66255,-0.0190509
1.64264,-0.0191212
1.62271,-0.0191267
1.60285,-0.0190821
1.58314,-0.0189982
1.56359,-0.0188833
1.54422,-0.0187436
1.52505,-0.0185839
1.50609,-0.018408
1.48732,-0.018219
1.46876,-0.0180193
1.4504,-0.0178109
1.43224,-0.0175955
1.41427,-0.0173744
1.3965,-0.0171488
1.37892,-0.0169197
1.36152,-0.0166879
1.34431,-0.0164542
1.32729,-0.016219
1.31044,-0.0159831
1.29377,-0.0157467
1.27728,-0.0155104
1.26096,-0.0152743
1.24481,-0.0150389
1.22884,-0.0148043
1.21303,-0.0145707
1.19739,-0.0143382
1.18192,-0.0141069
1.16661,-0.013877
1.15147,-0.0136483
1.13649,-0.013421
1.12168,-0.0131948
1.10702,-0.0129697
1.09252,-0.0127456
1.07819,-0.0125221
1.064,-0.0122992
1.04998,-0.0120765
1.0361,-0.0118537
1.02238,-0.0116304
1.0088,-0.0114062
0.995374,-0.0111807
0.982089,-0.0109533
0.968945,-0.0107236
0.955938,-0.0104909
0.943066,-0.0102547
0.930326,-0.0100143
0.917715,-0.00976919
0.905228,-0.00951857
0.892862,-0.00926179
0.880615,-0.00899816
0.868481,-0.00872695
0.856459,-0.00844744
0.844544,-0.00815892
0.832733,-0.00786066
0.821022,-0.00755195
0.809409,-0.00723207
0.79789,-0.00690032
0.786461,-0.00655603
0.775121,-0.00619851
0.763866,-0.00582711
0.752693,-0.0054412
0.7416,-0.00504015
0.730584,-0.00462338
0.719643,-0.0041903
0.708775,-0.00374037
0.697977,-0.00327307
0.687248,-0.00278788
0.676586,-0.00228433
0.665989,-0.00176196
0.655456,-0.00122034
0.644985,-0.000659059
0.634574,-7.77299E-05
0.624224,0.000524013
0.613933,0.00114651
0.603699,0.0017901
0.593523,0.00245506
0.583404,0.0031417
0.573342,0.00385029
0.563335,0.00458107
0.553386,0.00533429
0.543493,0.00611018
0.533658,0.00690895
0.523882,0.00773084
0.514166,0.00857605
0.504512,0.00944479
0.494923,0.0103373
0.485402,0.0112538
0.475953,0.0121946
0.466581,0.0131598
0.457294,0.01415
0.448099,0.0151654
0.439008,0.0162064
0.430035,0.0172736
0.421199,0.0183677
0.412522,0.0194893
0.404038,0.0206393
0.395791,0.0218189
0.387841,0.0230292
0.380275,0.0242715
0.37322,0.0255471
0.366869,0.0268563
0.361519,0.0281973
0.357648,0.029562
0.356,0.0309271
0.35761,0.0322369
0.363425,0.0333947
0.3735,0.0343078
0.386899,0.0349541
0.402521,0.0353722
0.419572,0.0356126
0.437557,0.0357162
0.456167,0.0357126
0.475197,0.0356224
0.494504,0.0354601
0.513984,0.0352364
0.533558,0.034959
0.553163,0.034634
0.57275,0.0342659
0.592278,0.0338584
0.611715,0.0334142
0.631035,0.0329359
0.650215,0.0324253
0.669238,0.031884
0.688089,0.0313134
0.706756,0.0307146
0.725231,0.0300886
0.743507,0.0294361
0.761578,0.028758
0.77944,0.0280548
0.797091,0.0273269
0.81453,0.0265749
0.831756,0.025799
0.848769,0.0249996
0.865571,0.0241769
0.882163,0.023331
0.898547,0.0224623
0.914727,0.0215708
0.930704,0.0206566
0.946483,0.0197197
0.962068,0.0187603
0.97746,0.0177784
0.992666,0.0167739
1.00769,0.015747
1.02253,0.0146976
1.0372,0.0136258
1.0517,0.0125316
1.06603,0.0114149
1.0802,0.0102759
1.09421,0.00911461
1.10806,0.00793104
1.12177,0.00672532
1.13533,0.00549754
1.14875,0.00424784
1.16203,0.00297638
1.17518,0.00168337
1.1882,0.000369017
1.20108,-0.000966406
1.21385,-0.0023226
1.22649,-0.00369921
1.23902,-0.00509586
1.25144,-0.00651212
1.26374,-0.0079475
1.27593,-0.00940146
1.28802,-0.0108734
1.3,-0.0123628
1.31189,-0.0138688
1.32367,-0.0153908
1.33536,-0.0169279
1.34696,-0.0184793
1.35846,-0.0200441
1.36988,-0.0216212
1.38121,-0.0232098
1.39245,-0.0248085
1.40361,-0.0264164
1.41469,-0.0280323
1.42569,-0.0296548
1.43661,-0.0312827
1.44746,-0.0329147
1.45823,-0.0345494
1.46894,-0.0361855
1.47958,-0.0378215
1.49016,-0.0394562
1.50067,-0.0410884
1.51114,-0.0427167
1.52155,-0.0443402
1.53192,-0.0459581
1.54225,-0.0475701
1.55256,-0.0491762
1.56285,-0.0507774
1.57314,-0.052376
1.58344,-0.0539763
1.59377,-0.0555865
1.60415,-0.0572219
1.61455,-0.0589143
1.62453,-0.0607272
1.62814,-0.0621845
1.6228,-0.0623604
1.61499,-0.0621206
1.60599,-0.061699
1.59611,-0.0611689
1.58551,-0.0605635
1.57424,-0.0599003
1.56234,-0.0591897
1.54983,-0.0584381
1.53673,-0.0576491
1.52306,-0.0568249
1.50885,-0.0559662
1.49412,-0.0550729
1.4789,-0.0541445
1.46323,-0.0531797
1.44715,-0.0521771
1.43071,-0.0511351
1.41395,-0.050052
1.39691,-0.0489261
1.37966,-0.047756
1.36223,-0.0465401
1.34466,-0.0452774
1.32702,-0.0439667
1.30932,-0.0426072
1.29163,-0.0411983
1.27396,-0.0397398
1.25635,-0.0382312
1.23883,-0.0366726
1.22143,-0.0350642
1.20417,-0.0334063
1.18707,-0.0316992
1.17016,-0.0299435
1.15344,-0.0281399
1.13694,-0.0262891
1.12068,-0.024392
1.10467,-0.0224497
1.08895,-0.020463
1.07354,-0.0184334
1.05847,-0.0163623
1.04381,-0.0142515
1.02961,-0.0121032
1.01599,-0.009921
1.00313,-0.00771061
0.991368,-0.00548373
0.981441,-0.00327043
0.975499,-0.0011852
0.98243,1.1994E-05
1.00423,-0.00081683
1.02735,-0.00205772
1.04504,-0.00217321
1.04418,-0.000362016
1.03562,0.0018439
1.02439,0.00410479
1.01177,0.00636054
0.998262,0.00859239
0.984103,0.0107921
0.969431,0.0129553
0.954329,0.0150789
0.938855,0.0171606
0.923046,0.0191986
0.906933,0.0211912
0.890536,0.0231367
0.873877,0.0250338
0.85697,0.026881
0.839833,0.0286769
0.822481,0.0304202
0.804933,0.0321095
0.787207,0.0337436
0.769324,0.0353212
0.751311,0.036841
0.733195,0.0383018
0.715009,0.0397026
0.696791,0.0410419
0.678584,0.0423187
0.660437,0.0435315
0.642406,0.0446789
0.62455,0.0457591
0.606938,0.0467697
0.589645,0.0477075
0.572754,0.0485678
0.556359,0.0493432
0.540571,0.050022
0.525535,0.0505842
0.511465,0.0509934
0.498752,0.0511763
0.488353,0.0509627
0.483116,0.0499665
0.486338,0.0481297
0.494212,0.0461275
0.503641,0.0441661
0.513709,0.0422545
0.524109,0.0403828
0.534715,0.0385427
0.545467,0.0367282
0.556334,0.0349356
0.567299,0.0331625
0.578353,0.0314074
0.589491,0.0296692
0.600711,0.0279477
0.61201,0.0262425
0.623391,0.0245538
0.634852,0.0228817
0.646396,0.0212265
0.658023,0.0195886
0.669736,0.0179683
0.681537,0.016366
0.693427,0.0147823
0.705409,0.0132175
0.717485,0.011672
0.729658,0.0101462
0.741931,0.00864056
0.754306,0.00715534
0.766785,0.00569089
0.779373,0.00424751
0.792071,0.00282546
0.804883,0.00142498
0.817813,4.62768E-05
0.830862,-0.00131047
0.844036,-0.00264512
0.857336,-0.00395754
0.870768,-0.00524765
0.884333,-0.00651536
0.898036,-0.00776064
0.911881,-0.00898346
0.92587,-0.0101838
0.940009,-0.0113617
0.9543,-0.0125171
0.968748,-0.0136502
0.983355,-0.0147609
0.998127,-0.0158493
1.01307,-0.0169155
1.02818,-0.0179596
1.04346,-0.0189815
1.05892,-0.0199814
1.07456,-0.0209593
1.09039,-0.0219153
1.1064,-0.0228495
1.1226,-0.0237618
1.13899,-0.0246522
1.15557,-0.0255209
1.17234,-0.0263678
1.18931,-0.0271928
1.20647,-0.0279959
1.22382,-0.028777
1.24135,-0.029536
1.25908,-0.0302727
1.27698,-0.0309871
1.29507,-0.0316789
1.31331,-0.0323477
1.33172,-0.0329935
1.35028,-0.0336157
1.36897,-0.034214
1.38779,-0.034788
1.4067,-0.035337
1.42569,-0.0358606
1.44474,-0.0363577
1.46381,-0.0368277
1.48288,-0.0372693
1.50189,-0.0376813
1.52081,-0.0380619
1.53958,-0.0384091
1.55815,-0.0387201
1.57645,-0.0389913
1.59439,-0.039218
1.61188,-0.0393935
1.62881,-0.0395087
1.64502,-0.0395503
1.66032,-0.0394986
1.67442,-0.0393238
1.68687,-0.0389804
1.69694,-0.0384032
1.70354,-0.037525
1.70577,-0.0363491
1.70396,-0.0349915
1.69941,-0.0335762
1.69323,-0.0321651
1.68606,-0.03078
1.67828,-0.0294263
1.67009,-0.0281042
1.66162,-0.0268125
1.65295,-0.0255497
1.64411,-0.0243142
1.63515,-0.0231049
1.62609,-0.021921
1.61694,-0.0207616
1.60772,-0.0196262
1.59843,-0.0185145
1.58908,-0.0174261
1.57967,-0.0163607
1.57022,-0.0153184
1.56071,-0.0142988
1.55116,-0.013302
1.54156,-0.012328
1.53192,-0.0113767
1.52223,-0.010448
1.5125,-0.009542
1.50272,-0.00865863
1.4929,-0.00779787
1.48304,-0.00695969
1.47313,-0.00614404
1.46318,-0.00535085
1.45318,-0.00458004
1.44314,-0.00383153
1.43305,-0.00310519
1.42291,-0.00240089
1.41272,-0.00171846
1.40248,-0.00105772
1.39219,-0.000418474
1.38185,0.000199526
1.37145,0.000796535
1.361,0.00137284
1.35049,0.00192875
1.33993,0.00246461
1.3293,0.0029808
1.31861,0.0034777
1.30786,0.00395577
1.29704,0.00441544
1.28615,0.00485723
1.2752,0.00528164
1.26416,0.00568924
1.25306,0.00608059
1.24187,0.00645633
1.2306,0.00681707
1.21925,0.0071635
1.2078,0.00749629
1.19627,0.00781618
1.18464,0.00812388
1.17291,0.00842016
1.16107,0.00870578
1.14913,0.00898152
1.13708,0.00924817
1.12491,0.00950651
1.11262,0.00975733
1.1002,0.0100014
1.08766,0.0102395
1.07498,0.0104724
1.06216,0.0107007
1.04921,0.0109252
1.03611,0.0111466
1.02286,0.0113654
1.00945,0.0115823
0.995894,0.0117978
0.982176,0.0120123
0.968295,0.0122264
0.95425,0.0124403
0.940038,0.0126545
0.925657,0.0128692
0.911105,0.0130846
0.89638,0.0133008
0.88148,0.0135181
0.866404,0.0137365
0.851149,0.013956
0.835716,0.0141764
0.820101,0.0143979
0.804303,0.0146201
0.78832,0.0148429
0.77215,0.0150661
0.755792,0.0152894
0.739241,0.0155123
0.722496,0.0157344
0.705554,0.0159552
0.68841,0.0161742
0.671062,0.0163905
0.653504,0.0166034
0.635733,0.016812
0.617744,0.017015
0.599531,0.0172112
0.58109,0.017399
0.562415,0.0175763
0.543501,0.0177409
0.524345,0.0178898
0.504944,0.0180195
0.4853,0.0181254
0.46542,0.0182015
0.445323,0.0182401
0.425048,0.0182312
0.404671,0.0181609
0.384341,0.018011
0.364335,0.0177577
0.345161,0.0173729
0.327644,0.0168326
0.312828,0.0161348
0.301504,0.0153125
0.293754,0.0144193
0.289085,0.013502
0.286845,0.0125896
0.286461,0.0116973
0.287497,0.0108325
0.289632,0.00999807
0.292636,0.00919521
0.296336,0.0084239
0.300605,0.00768366
0.305344,0.0069738
0.31048,0.00629351
0.315953,0.00564196
0.321716,0.00501832
0.32773,0.00442175
0.333966,0.00385148
0.340396,0.00330673
0.347001,0.00278676
0.353762,0.00229087
0.360663,0.00181836
0.367693,0.00136856
0.37484,0.000940832
0.382095,0.000534537
0.38945,0.000149062
0.396897,-0.000216193
0.40443,-0.000561814
0.412044,-0.000888376
0.419734,-0.00119644
0.427496,-0.00148656
0.435326,-0.00175928
0.443222,-0.00201513
0.451179,-0.00225464
0.459195,-0.00247832
0.467269,-0.00268667
0.475398,-0.0028802
0.48358,-0.00305941
0.491814,-0.00322476
0.500098,-0.00337674
0.508431,-0.00351582
0.516813,-0.00364246
0.525241,-0.00375711
0.533715,-0.00386022
0.542235,-0.00395223
0.5508,-0.00403357
0.559409,-0.00410467
0.568061,-0.00416594
0.576758,-0.0042178
0.585497,-0.00426064
0.594279,-0.00429487
0.603104,-0.00432087
0.611971,-0.00433903
0.620881,-0.00434972
0.629833,-0.0043533
0.638828,-0.00435015
0.647865,-0.00434061
0.656946,-0.00432503
0.666069,-0.00430375
0.675235,-0.00427711
0.684445,-0.00424543
0.693699,-0.00420904
0.702997,-0.00416825
0.71234,-0.00412336
0.721728,-0.00407468
0.731161,-0.00402252
0.74064,-0.00396715
0.750166,-0.00390888
0.759739,-0.00384797
0.76936,-0.0037847
0.77903,-0.00371935
0.788749,-0.00365219
0.798518,-0.00358348
0.808338,-0.00351347
0.81821,-0.00344243
0.828135,-0.00337061
0.838114,-0.00329826
0.848147,-0.00322563
0.858236,-0.00315297
0.868383,-0.00308052
0.878587,-0.00300852
0.888851,-0.00293723
0.899176,-0.00286688
0.909564,-0.00279772
0.920014,-0.00272999
0.930531,-0.00266394
0.941113,-0.00259981
0.951765,-0.00253786
0.962487,-0.00247834
0.97328,-0.00242151
0.984148,-0.00236762
0.995093,-0.00231694
1.00611,-0.00226973
1.01722,-0.00222628
1.0284,-0.00218686
1.03967,-0.00215175
1.05103,-0.00212126
1.06248,-0.00209568
1.07403,-0.00207532
1.08566,-0.00206049
1.0974,-0.00205152
1.10924,-0.00204873
1.12119,-0.00205248
1.13325,-0.00206311
1.14542,-0.00208097
1.15771,-0.00210643
1.17011,-0.00213986
1.18265,-0.00218165
1.19531,-0.00223219
1.20811,-0.00229186
1.22105,-0.00236106
1.23413,-0.0024402
1.24736,-0.00252967
1.26074,-0.00262989
1.27428,-0.00274126
1.28799,-0.00286417
1.30187,-0.002999
1.31593,-0.00314614
1.33016,-0.00330594
1.34459,-0.00347875
1.35921,-0.00366488
1.37404,-0.00386459
1.38907,-0.00407814
1.40432,-0.0043057
1.41978,-0.00454741
1.43547,-0.00480331
1.45139,-0.00507338
1.46755,-0.00535747
1.48395,-0.00565533
1.5006,-0.00596657
1.51749,-0.00629061
1.53463,-0.0066267
1.55203,-0.00697384
1.56967,-0.00733079
1.58756,-0.00769596
1.60569,-0.00806744
1.62404,-0.00844285
1.64262,-0.00881937
1.66139,-0.00919361
1.68035,-0.00956151
1.69945,-0.00991832
1.71867,-0.0102584
1.73796,-0.0105754
1.75727,-0.0108616
1.77656,-0.0111083
1.79576,-0.0113057
1.8148,-0.0114424
1.83361,-0.0115057
1.85212,-0.0114809
1.87026,-0.0113517
1.88797,-0.0110997
1.90518,-0.010704
1.92184,-0.0101408
1.93793,-0.00938322
1.95341,-0.00840085
1.96827,-0.00715988
1.98253,-0.00562382
1.99619,-0.00375549
2.00928,-0.00152064
2.02182,0.00110694
2.03384,0.00413996
2.04537,0.00757434
2.05643,0.01139
2.06709,0.0155561
2.07738,0.0200374
2.08735,0.0248004
2.09707,0.0298164
2.10657,0.0350629
2.1159,0.0405226
2.1251,0.0461834
2.1342,0.0520365
2.14323,0.0580763
2.15222,0.0642989
2.16118,0.070702
2.17013,0.0772841
2.17909,0.0840447
2.18808,0.0909834
2.1971,0.0981003
2.20617,0.105395
2.2153,0.112868
2.22449,0.120519
2.23377,0.128347
2.24313,0.136351
2.25258,0.144531
2.26213,0.152884
2.27178,0.161407
2.28155,0.170098
2.29143,0.178954
2.30144,0.187969
2.31156,0.197138
2.32181,0.206457
2.33219,0.215917
2.34271,0.225511
2.35335,0.235233
2.36412,0.245072
2.37503,0.255019
2.38606,0.265065
2.39722,0.275199
2.40851,0.28541
2.41992,0.295689
2.43144,0.306023
2.44308,0.316402
2.45483,0.326814
2.46669,0.337251
2.47864,0.3477
2.49069,0.358153
2.50283,0.368599
2.51506,0.37903
2.52736,0.389438
2.53974,0.399815
2.55218,0.410154
2.56469,0.420449
2.57726,0.430693
2.58988,0.440882
2.60255,0.451012
2.61527,0.461077
2.62803,0.471076
2.64083,0.481005
2.65367,0.490861
2.66653,0.500643
2.67943,0.510349
2.69234,0.519978
2.70529,0.529529
2.71825,0.539002
2.73123,0.548395
2.74423,0.55771
2.75724,0.566947
2.77027,0.576105
2.7833,0.585185
2.79635,0.594189
2.8094,0.603116
2.82246,0.611967
2.83552,0.620744
2.84859,0.629447
2.86166,0.638078
2.87474,0.646638
2.88781,0.655128
2.90089,0.663548
2.91397,0.671901
2.92704,0.680188
2.94012,0.688409
2.95319,0.696567
2.96626,0.704662
2.97933,0.712695
2.99239,0.720669
3.00545,0.728583
3.01851,0.73644
3.03156,0.74424
3.04461,0.751984
3.05765,0.759675
3.07069,0.767313
3.08372,0.774899
3.09674,0.782434
3.10977,0.789919
3.12278,0.797356
3.13579,0.804745
3.14879,0.812087
3.16179,0.819384
3.17478,0.826637
3.18777,0.833846
3.20074,0.841012
3.21372,0.848136
3.22668,0.85522
3.23964,0.862263
3.25259,0.869268
3.26554,0.876233
3.27848,0.883162
3.29141,0.890054
3.30434,0.896909
3.31726,0.90373
3.33017,0.910515
3.34308,0.917267
3.35598,0.923986
3.36888,0.930673
3.38177,0.937328
3.39465,0.943951
3.40753,0.950544
3.4204,0.957108
3.43326,0.963641
3.44612,0.970147
3.45897,0.976624
3.47182,0.983073
3.48466,0.989495
3.4975,0.995891
3.51033,1.00226
3.52315,1.00861
3.53597,1.01492
3.54878,1.02122
3.56159,1.02749
3.57439,1.03374
3.58719,1.03996
3.59998,1.04616
3.61277,1.05234
3.62556,1.0585
3.63833,1.06463
3.65111,1.07075
3.66388,1.07684
3.67664,1.08291
3.6894,1.08897
3.70216,1.095
3.71491,1.10102
3.72765,1.10701
3.7404,1.11299
3.75314,1.11895
3.76587,1.12489
3.7786,1.13081
3.79133,1.13672
3.80405,1.14261
3.81677,1.14848
3.82949,1.15434
3.8422,1.16018
3.85491,1.166
3.86761,1.17181
3.88032,1.1776
3.89301,1.18338
3.90571,1.18914
3.9184,1.19489
3.93109,1.20063
3.94378,1.20635
3.95646,1.21205
3.96915,1.21775
3.98182,1.22343
3.9945,1.22909
4.00717,1.23475
4.01985,1.24039
4.03251,1.24602
4.04518,1.25163
4.05785,1.25724
4.07051,1.26283
4.08317,1.26841
4.09583,1.27398
4.10848,1.27954
4.12114,1.28509
4.13379,1.29062
4.14644,1.29615
4.15909,1.30166
4.17173,1.30717
4.18438,1.31266
4.19702,1.31814
4.20966,1.32362
4.22231,1.32908
4.23494,1.33454
4.24758,1.33998
4.26022,1.34542
4.27286,1.35085
4.28549,1.35626
4.29812,1.36167
4.31076,1.36707
4.32339,1.37247
4.33602,1.37785
4.34865,1.38322
4.36128,1.38859
4.3739,1.39395
4.38653,1.3993
4.39916,1.40464
4.41179,1.40998
4.42441,1.41531
4.43704,1.42063
4.44966,1.42594
4.46228,1.43125
4.47491,1.43654
4.48753,1.44184
4.50015,1.44712
4.51278,1.4524
4.5254,1.45767
4.53802,1.46294
4.55065,1.46819
4.56327,1.47345
4.57589,1.47869
4.58851,1.48393
4.60113,1.48917
4.61376,1.49439
4.62638,1.49962
4.639,1.50483
4.65162,1.51004
4.66425,1.51525
4.67687,1.52045
4.68949,1.52564
4.70212,1.53083
4.71474,1.53602
4.72737,1.54119
4.73999,1.54637
4.75262,1.55154
4.76524,1.5567
4.77787,1.56186
4.7905,1.56701
4.80313,1.57216
4.81575,1.57731
4.82838,1.58245
4.84101,1.58758
4.85364,1.59271
4.86628,1.59784
4.87891,1.60296
4.89154,1.60808
4.90417,1.6132
4.91681,1.61831
4.92944,1.62341
4.94208,1.62852
4.95472,1.63361
4.96736,1.63871
4.97999,1.6438
4.99263,1.64889
5.00528,1.65397
5.01792,1.65905
5.03056,1.66413
5.0432,1.6692
5.05585,1.67427
5.0685,1.67934
5.08114,1.68441
5.09379,1.68947
5.10644,1.69452
5.11909,1.69958
5.13175,1.70463
5.1444,1.70968
5.15705,1.71472
5.16971,1.71977
5.18237,1.72481
5.19502,1.72984
5.20768,1.73488
5.22035,1.73991
5.23301,1.74494
5.24567,1.74996
5.25834,1.75499
5.271,1.76001
5.28367,1.76503
5.29634,1.77004
5.30901,1.77506
5.32168,1.78007
5.33436,1.78508
5.34703,1.79009
5.35971,1.79509
5.37239,1.80009
5.38506,1.8051
5.39775,1.81009
5.41043,1.81509
5.42311,1.82009
5.4358,1.82508
5.44848,1.83007
5.46117,1.83506
5.47386,1.84004
5.48655,1.84503
5.49925,1.85001
5.51194,1.85499
5.52464,1.85997
5.53733,1.86495
5.55003,1.86993
5.56273,1.8749
5.57544,1.87988
5.58814,1.88485
5.60084,1.88982
5.61355,1.89479
5.62626,1.89976
5.63897,1.90472
5.65168,1.90969
5.6644,1.91465
5.67711,1.91961
5.68983,1.92457
5.70255,1.92953
5.71526,1.93449
5.72799,1.93945
5.74071,1.9444
5.75343,1.94935
5.76616,1.95431
5.77889,1.95926
5.79162,1.96421
5.80435,1.96916
5.81708,1.97411
5.82982,1.97906
5.84255,1.984
5.85529,1.98895
5.86803,1.99389
5.88077,1.99884
5.89351,2.00378
5.90626,2.00872
5.919,2.01366
5.93175,2.0186
5.9445,2.02354
5.95725,2.02848
5.97,2.03342
5.98275,2.03835
5.99551,2.04329
6.00827,2.04823
6.02102,2.05316
6.03378,2.05809
6.04655,2.06303
6.05931,2.06796
6.07207,2.07289
6.08484,2.07782
6.09761,2.08275
6.11038,2.08768
6.12315,2.09261
6.13592,2.09754
6.1487,2.10247
6.16147,2.1074
6.17425,2.11232
6.18703,2.11725
6.19981,2.12218
6.21259,2.1271
6.22537,2.13203
6.23816,2.13695
6.25094,2.14188
6.26373,2.1468
6.27652,2.15172
6.28931,2.15665
6.3021,2.16157
6.3149,2.16649
6.32769,2.17141
6.34049,2.17633
6.35329,2.18125
6.36609,2.18617
6.37889,2.1911
6.39169,2.19602
6.40449,2.20094
6.4173,2.20585
6.43011,2.21077
6.44292,2.21569
6.45572,2.22061
6.46854,2.22553
6.48135,2.23045
6.49416,2.23537
6.50698,2.24028
6.51979,2.2452
6.53261,2.25012
6.54543,2.25504
6.55825,2.25995
6.57107,2.26487
6.5839,2.26979
6.59672,2.2747
6.60955,2.27962
6.62237,2.28453
6.6352,2.28945
6.64803,2.29437
6.66086,2.29928
6.6737,2.3042
6.68653,2.30911
6.69936,2.31403
6.7122,2.31894
6.72504,2.32386
6.73788,2.32877
6.75072,2.33369
6.76356,2.3386
6.7764,2.34352
6.78924,2.34843
6.80209,2.35335
6.81493,2.35826
6.82778,2.36318
6.84063,2.36809
6.85348,2.37301
6.86633,2.37792
6.87918,2.38284
6.89203,2.38775
6.90489,2.39267
6.91774,2.39758
6.9306,2.4025
6.94345,2.40741
6.95631,2.41232
6.96917,2.41724
6.98203,2.42215
6.99489,2.42707
7.00776,2.43198
7.02062,2.4369
7.03348,2.44181
7.04635,2.44673
7.05922,2.45164
7.07208,2.45656
7.08495,2.46147
7.09782,2.46639
7.11069,2.4713
7.12356,2.47622
7.13644,2.48113
7.14931,2.48605
7.16218,2.49096
7.17506,2.49588
7.18794,2.50079
7.20081,2.50571
7.21369,2.51062
7.22657,2.51554
7.23945,2.52045
7.25233,2.52537
7.26521,2.53028
7.2781,2.5352
7.29098,2.54012
7.30386,2.54503
7.31675,2.54995
7.32963,2.55486
7.34252,2.55978
7.35541,2.5647
7.3683,2.56961
7.38119,2.57453
7.39408,2.57944
7.40697,2.58436
7.41986,2.58928
7.43275,2.59419
7.44565,2.59911
7.45854,2.60403
7.47143,2.60895
7.48433,2.61386
7.49723,2.61878
7.51012,2.6237
7.52302,2.62861
7.53592,2.63353
7.54882,2.63845
7.56172,2.64337
7.57462,2.64829
7.58752,2.6532
7.60042,2.65812
7.61332,2.66304
7.62623,2.66796
7.63913,2.67288
7.65204,2.67779
7.66494,2.68271
7.67785,2.68763
7.69075,2.69255
7.70366,2.69747
7.71657,2.70239
7.72948,2.70731
7.74238,2.71223
7.75529,2.71715
7.7682,2.72207
7.78111,2.72698
7.79403,2.7319
7.80694,2.73682
7.81985,2.74174
7.83276,2.74666
7.84568,2.75158
7.85859,2.7565
7.8715,2.76142
7.88442,2.76634
7.89733,2.77127
7.91025,2.77619
7.92317,2.78111
7.93608,2.78603
7.949,2.79095
7.96192,2.79587
7.97484,2.80079
7.98776,2.80571
8.00068,2.81063
8.0136,2.81555
8.02652,2.82048
8.03944,2.8254
8.05236,2.83032
8.06528,2.83524
8.0782,2.84016
8.09113,2.84508
8.10405,2.85001
8.11697,2.85493
8.1299,2.85985
8.14282,2.86477
8.15574,2.86969
8.16867,2.87462
8.18159,2.87954
8.19452,2.88446
8.20745,2.88939
8.22037,2.89431
8.2333,2.89923
8.24623,2.90415
8.25915,2.90908
8.27208,2.914
8.28501,2.91892
8.29794,2.92385
8.31087,2.92877
8.3238,2.93369
8.33673,2.93862
8.34966,2.94354
8.36259,2.94846
8.37552,2.95339
8.38845,2.95831
8.40138,2.96324
8.41431,2.96816
8.42724,2.97308
8.44017,2.97801
8.45311,2.98293
8.46604,2.98786
8.47897,2.99278
8.4919,2.9977
8.50484,3.00263
8.51777,3.00755
8.5307,3.01248
8.54364,3.0174
8.55657,3.02233
8.56951,3.02725
8.58244,3.03218
8.59538,3.0371
8.60831,3.04203
8.62125,3.04695
8.63418,3.05188
8.64712,3.0568
8.66006,3.06173
8.67299,3.06665
8.68593,3.07158
8.69886,3.0765
8.7118,3.08143
8.72474,3.08635
8.73768,3.09128
8.75061,3.0962
8.76355,3.10113
8.77649,3.10606
8.78943,3.11098
8.80237,3.11591
8.8153,3.12083
8.82824,3.12576
8.84118,3.13068
8.85412,3.13561
8.86706,3.14054
8.88,3.14546
8.89294,3.15039
8.90588,3.15531
8.91882,3.16024
8.93176,3.16517
8.9447,3.17009
8.95764,3.17502
8.97058,3.17994
8.98352,3.18487
8.99646,3.1898
9.0094,3.19472
9.02234,3.19965
9.03528,3.20457
9.04822,3.2095
9.06116,3.21443
9.0741,3.21935
9.08704,3.22428
9.09998,3.22921
9.11292,3.23413
9.12587,3.23906
9.13881,3.24398
9.15175,3.24891
9.16469,3.25384
9.17763,3.25876
9.19057,3.26369
9.20352,3.26862
9.21646,3.27354
9.2294,3.27847
9.24234,3.2834
9.25528,3.28832
9.26823,3.29325
9.28117,3.29817
9.29411,3.3031
9.30705,3.30803
9.32,3.31295
9.33294,3.31788
9.34588,3.32281
9.35882,3.32773
9.37177,3.33266
9.38471,3.33759
9.39765,3.34251
9.41059,3.34744
9.42354,3.35236
9.43648,3.35729
9.44942,3.36222
9.46237,3.36714
9.47531,3.37207
9.48825,3.377
9.5012,3.38192
9.51414,3.38685
9.52708,3.39177
9.54002,3.3967
9.55297,3.40163
9.56591,3.40655
9.57885,3.41148
9.5918,3.41641
9.60474,3.42133
9.61768,3.42626
9.63063,3.43118
9.64357,3.43611
9.65651,3.44104
9.66946,3.44596
9.6824,3.45089
9.69534,3.45581
9.70829,3.46074
9.72123,3.46567
9.73417,3.47059
9.74712,3.47552
9.76006,3.48044
9.773,3.48537
9.78595,3.4903
9.79889,3.49522
9.81183,3.50015
9.82478,3.50507
9.83772,3.51
9.85066,3.51492
9.86361,3.51985
9.87655,3.52478
9.88949,3.5297
9.90243,3.53463
9.91538,3.53955
9.92832,3.54448
9.94126,3.5494
9.95421,3.55433
9.96715,3.55925
9.98009,3.56418
9.99304,3.5691
10.006,3.57403
10.0189,3.57895
10.0319,3.58388
10.0448,3.5888
10.0577,3.59373
10.0707,3.59865
10.0836,3.60358
10.0966,3.6085
10.1095,3.61343
10.1225,3.61835
10.1354,3.62328
10.1483,3.6282
10.1613,3.63313
10.1742,3.63805
10.1872,3.64298
10.2001,3.6479
10.2131,3.65282
10.226,3.65775
10.2389,3.66267
10.2519,3.6676
10.2648,3.67252
10.2778,3.67745
10.2907,3.68237
10.3037,3.68729
10.3166,3.69222
10.3295,3.69714
10.3425,3.70207


==> Results/frustrum_serial.csv <==
point0-u_x,point0-u_y,point0-u_z,U-norm,lambda,time,level
0,0,0,0,0,0,0
0,-0.0629991,-0.0983864,0.25,0.00854392,0.25,0
0,-0.107404,-0.339919,0.736604,0.0083852,0.75,0
0,-0.0847015,-0.560111,1.18755,0.00467683,1.25,0
0,-0.0475336,-0.742628,1.62519,0.00278835,1.75,0
0,-0.0138884,-0.899494,2.06219,0.00257328,2.25,0
0,0.0122966,-1.04001,2.50103,0.00331617,2.75,0
0,0.0314808,-1.16943,2.94134,0.00445713,3.25,0
0,0.0449154,-1.2906,3.38252,0.0055412,3.75,0
0,0.0533898,-1.40506,3.82414,0.00607707,4.25,0
0,0.0567916,-1.51345,4.26573,0.00544619,4.75,0
0,0.0536085,-1.61536,4.70611,0.00287458,5.25,0
0,0.0391499,-1.7076,5.1411,-0.00255456,5.75,0
0,-0.00467254,-1.77024,5.54643,-0.0119569,6.25,0
0,-0.0622871,-1.73225,5.64333,-0.0178085,6.5,0
0,-0.106661,-1.61005,5.50026,-0.0191043,6.75,0
0,-0.120624,-1.37521,5.08038,-0.0168713,7.25,0
0,-0.098106,-1.1706,4.64932,-0.0139381,7.75,0
0,-0.0627839,-0.991915,4.23367,-0.0111255,8.25,0
0,-0.0277625,-0.83537,3.83194,-0.00793548,8.75,0
0,-0.00059903,-0.694836,3.42957,-0.00314297,9.25,0
0,0.0158349,-0.565254,3.01662,0.00442917,9.75,0
0,0.0166586,-0.445112,2.58905,0.0154978,10.25,0
0,-0.0385525,-0.356045,2.15026,0.0310502,10.75,0
0,-0.0848052,-0.377393,2.10235,0.0345358,10.875,0
0,-0.15579,-0.488365,2.20222,0.035523,11.125,0
0,-0.200314,-0.730503,2.57862,0.0299113,11.625,0
0,-0.189375,-0.943682,3.00759,0.0198978,12.125,0
0,-0.158647,-1.1264,3.45447,0.00631963,12.625,0
0,-0.121431,-1.28625,3.9108,-0.0106499,13.125,0
0,-0.0822144,-1.42968,4.37089,-0.0302483,13.625,0
0,-0.0464416,-1.56155,4.82962,-0.0505857,14.125,0
0,-0.0524701,-1.62653,5.05941,-0.0611566,14.375,0
0,-0.0665723,-1.62862,5.06769,-0.0622091,14.4062,0
0,-0.156013,-1.5716,4.92433,-0.0597749,14.6562,0
0,-0.283819,-1.38342,4.57356,-0.0480377,15.1562,0
0,-0.341959,-1.16469,4.18794,-0.0293828,15.6562,0
0,-0.354492,-1.06475,3.9886,-0.0172572,15.9062,0
0,-0.358443,-1.00377,3.61646,0.00772259,16.4062,0
0,-0.333425,-0.802532,3.16252,0.0323564,16.9062,0
0,-0.252356,-0.577436,2.73572,0.048361,17.4062,0
0,-0.164094,-0.487669,2.56889,0.0509715,17.6562,0
0,-0.14946,-0.483199,2.56468,0.0502464,17.6875,0
0,-0.119996,-0.50443,2.64849,0.0440066,17.8125,0
0,-0.129197,-0.641979,3.08131,0.0218514,18.3125,0
0,-0.15809,-0.793727,3.50831,0.00263319,18.8125,0
0,-0.187355,-0.96358,3.92845,-0.0132593,19.3125,0
0,-0.207277,-1.15832,4.34577,-0.025671,19.8125,0
0,-0.198316,-1.38224,4.75934,-0.0346289,20.3125,0
0,-0.118099,-1.61752,5.13894,-0.0394412,20.8125,0
0,-0.0257239,-1.70234,5.24098,-0.037744,21.0625,0
0,0.0162287,-1.69936,5.18E+00,-0.0335798,21.1875,0
0,0.0440408,-1.65036,4.96E+00,-0.0251843,21.4375,0
0,0.0481847,-1.53365,4.49027,-0.0115378,21.9375,0
0,0.0424847,-1.47242,4.25782,-0.00607611,22.1875,0
0,0.0229302,-1.34428,3.7994,0.00225708,22.6875,0
0,-0.00634169,-1.20658,3.35679,0.00753925,23.1875,0
0,-0.044402,-1.05409,2.93269,0.0108459,23.6875,0
0,-0.0848157,-0.879266,2.51779,0.0135518,24.1875,0
0,-0.113999,-0.676694,2.1061,0.0163213,24.6875,0
0,-0.1077,-0.440046,1.73068,0.0182435,25.1875,0
0,-0.0658299,-0.316403,1.65598,0.0163313,25.4375,0
0,-0.0379817,-0.289415,1.72386,0.0135848,25.5625,0
0,0.0152214,-0.331246,2.16763,0.00409083,26.0625,0
0,0.0317557,-0.420354,2.62141,-0.00122545,26.5625,0
0,0.0353635,-0.521746,3.07348,-0.00371559,27.0625,0
0,0.0316284,-0.630648,3.52488,-0.00435653,27.5625,0
0,0.0223696,-0.746311,3.9753,-0.00393464,28.0625,0
0,0.00787252,-0.86942,4.42325,-0.00307387,28.5625,0
0,-0.0124369,-1.0018,4.86615,-0.00228754,29.0625,0
0,-0.0393163,-1.14688,5.30043,-0.00208277,29.5625,0
0,-0.0720055,-1.31078,5.72105,-0.00309016,30.0625,0
0,-0.103752,-1.50342,6.11886,-0.00602055,30.5625,0
0,-0.109715,-1.73344,6.46717,-0.0105069,31.0625,0
0,-0.0309129,-1.96014,6.70901,-0.00788202,31.5625,0
0,0.115487,-2.11032,7.00524,0.037237,32.0625,0
0,0.207226,-2.22393,7.40744,0.12008,32.5625,0
0,0.267461,-2.34764,7.85911,0.230049,33.0625,0
0,0.301341,-2.49066,8.3486,0.358143,33.5625,0
0,0.311914,-2.64746,8.84806,0.486109,34.0625,0
0,0.306819,-2.80972,9.34038,0.603316,34.5625,0


==> Results/roof_parallel.csv <==
point0-u_x,point0-u_y,point0-u_z,U-norm,lambda,time,level
0,0,0,0,0,0,0
-3.95E-16,-1.26E-14,-0.539144,1.15954,2.99102,15,1
7.89E-16,1.42E-14,-1.15744,2.50199,5.97897,30,1
-1.14E-14,1.78E-14,-1.15746,2.50205,5.9791,30.0006,0
-3.95E-16,3.55E-15,-1.88527,4.09985,8.96197,45.0006,1
-3.55E-15,-1.08E-19,-2.76729,6.06083,11.936,60.0006,1
-2.13E-14,-4.34E-15,-2.76746,6.06119,11.9365,60.0031,0
-2.76E-15,3.55E-15,-3.85885,8.5235,14.8952,75.0031,1
6.71E-15,3.67E-14,-5.18774,11.5822,17.8298,90.0031,1
-1.62E-14,3.91E-14,-5.18856,11.5841,17.8315,90.0118,0
-1.86E-14,4.93E-14,-6.69974,15.1905,20.7366,105.012,1
7.50E-15,5.60E-13,-8.32748,19.3777,23.5984,120.012,1
-1.38E-14,1.48E-13,-8.32988,19.3842,23.6023,120.033,0
-7.11E-15,-1.48E-13,-9.21874,21.9126,24.9925,127.533,2
8.69E-15,-8.80E-14,-10.2475,25.1817,26.2932,135.033,2
5.92E-15,-2.13E-14,-10.2538,25.2031,26.2997,135.074,1
-1.26E-14,-7.07E-14,-10.5529,26.2407,26.5875,136.949,4
-1.18E-14,-5.45E-14,-10.8775,27.4152,26.8444,138.824,4
-1.03E-14,-3.47E-14,-10.8788,27.4199,26.8453,138.831,3
-3.95E-15,-3.91E-14,-11.2322,28.7559,27.0543,140.706,4
2.37E-15,-1.26E-14,-11.6112,30.2507,27.1934,142.581,4
-1.82E-14,-1.26E-14,-11.6157,30.2689,27.1945,142.603,3
3.12E-14,3.95E-16,-11.6392,30.3634,27.2001,142.716,2
3.95E-15,-3.20E-14,-12.0291,31.9658,27.2433,144.591,4
4.34E-19,-2.72E-14,-12.408,33.5707,27.1953,146.466,4
-7.89E-16,-3.35E-14,-12.4137,33.5953,27.1939,146.496,3
-6.32E-15,-2.25E-14,-12.7664,35.125,27.0683,148.371,4
-5.92E-15,-2.64E-14,-13.0882,36.5456,26.8854,150.246,4
7.11E-15,-2.64E-14,-13.0905,36.5557,26.8839,150.26,3
1.18E-15,-2.01E-14,-13.1196,36.6855,26.864,150.439,2
1.18E-15,-2.45E-14,-13.2844,37.4221,26.7407,151.487,3
1.30E-14,-2.76E-14,-13.4403,38.1238,26.6071,152.535,3
-5.53E-15,-3.16E-15,-13.4405,38.1245,26.6069,152.536,1
-2.76E-15,-5.52E-15,-14.3922,42.5183,25.3851,160.469,2
3.21E-13,-3.36E-14,-15.068,45.7879,23.9922,168.402,2
5.87E-13,-8.68E-15,-15.0738,45.817,23.9778,168.482,0
-6.39E-14,-1.11E-14,-15.9588,50.4326,21.1828,183.482,1
-1.03E-14,-1.46E-14,-16.5637,53.9859,18.3086,198.482,1
-1.78E-14,-5.13E-15,-16.5647,53.992,18.303,198.511,0
3.71E-14,-4.02E-16,-17.0035,56.968,15.395,213.511,1
-1.70E-14,5.91E-15,-17.3269,59.5878,12.4696,228.511,1
-1.66E-14,-6.32E-15,-17.327,59.5883,12.4689,228.514,0
-3.95E-16,-1.18E-15,-17.5607,61.9721,9.53374,243.514,1
-3.95E-15,1.97E-15,-17.7186,64.1954,6.59299,258.514,1
1.58E-15,-7.11E-15,-17.7186,64.1955,6.5928,258.515,0
-6.32E-15,1.19E-15,-17.8082,66.3111,3.64936,273.515,1
-1.22E-14,-2.17E-14,-17.8321,68.3607,0.705447,288.515,1
-1.11E-14,3.93E-16,-17.8321,68.3608,0.70534,288.516,0
5.92E-15,-1.26E-14,-17.7899,70.3815,-2.23696,303.516,1
-1.26E-14,-8.02E-16,-17.678,72.4102,-5.17536,318.516,1
-3.55E-15,1.97E-15,-17.678,72.4103,-5.1755,318.517,0
-6.71E-15,1.18E-15,-17.4893,74.4879,-8.10715,333.517,1
-1.62E-14,-1.11E-14,-17.2134,76.6623,-11.0282,348.517,1
7.90E-16,-4.74E-15,-17.2134,76.6625,-11.0285,348.518,0
-1.50E-14,-7.88E-16,-16.8346,78.986,-13.9338,363.518,1
-1.66E-14,4.33E-15,-16.3224,81.4947,-16.8157,378.518,1
-2.37E-15,-1.97E-15,-16.3221,81.4956,-16.8167,378.523,0
-7.11E-15,-3.56E-15,-15.987,82.8102,-18.244,386.023,1
-2.01E-14,3.15E-15,-15.5377,84.1327,-19.6522,393.523,1
6.71E-15,1.57E-15,-15.5373,84.1338,-19.6533,393.529,0
-1.89E-14,-3.16E-15,-15.2127,84.7717,-20.3378,397.279,1
-2.76E-15,-3.16E-15,-14.6746,85.3219,-20.9626,401.029,1
-1.30E-14,8.29E-15,-14.6671,85.3257,-20.9675,401.065,0
-2.37E-15,-5.53E-15,-14.561,85.3703,-21.0274,401.534,5
6.71E-15,-1.58E-15,-14.4382,85.3999,-21.0752,402.003,5
-1.62E-14,1.14E-14,-14.4372,85.4001,-21.0755,402.006,4
1.19E-18,-3.96E-16,-14.369,85.4068,-21.0925,402.24,6
-3.75E-14,-1.58E-15,-14.2968,85.4069,-21.1037,402.475,6
-1.50E-14,7.49E-15,-14.2964,85.4069,-21.1037,402.476,5
-2.33E-14,-1.54E-14,-14.2212,85.3995,-21.108,402.71,6
-1.78E-14,-1.66E-14,-14.1448,85.3844,-21.1052,402.944,6
-1.66E-14,-1.58E-15,-14.1443,85.3843,-21.1052,402.946,5
-2.92E-14,-9.08E-15,-14.1407,85.3834,-21.1049,402.957,4
-4.74E-15,1.18E-15,-14.1209,85.3782,-21.1029,403.018,3
-1.89E-14,-1.42E-14,-13.9724,85.3243,-21.0738,403.487,5
-1.30E-14,2.60E-18,-13.8361,85.2525,-21.0259,403.955,5
2.37E-14,6.32E-15,-13.8344,85.2514,-21.0252,403.961,4
-2.37E-15,3.55E-15,-13.711,85.1689,-20.9655,404.43,5
-7.50E-15,-3.55E-15,-13.5987,85.08,-20.8985,404.899,5
-2.01E-14,-1.03E-14,-13.5984,85.0797,-20.8983,404.9,4
-1.78E-14,-1.62E-14,-13.5923,85.0746,-20.8944,404.927,3
-7.90E-16,-6.71E-15,-13.5243,85.0142,-20.8479,405.233,4
-2.72E-14,-7.87E-16,-13.4596,84.9525,-20.7998,405.538,4
-3.55E-15,-4.34E-15,-13.4596,84.9525,-20.7998,405.538,2
-3.94E-16,1.07E-14,-13.1144,84.5565,-20.4846,407.413,3
-1.14E-14,-1.34E-14,-12.8279,84.1441,-20.152,409.288,3
-1.78E-14,1.11E-14,-12.8271,84.1429,-20.151,409.294,2
-4.34E-15,1.97E-15,-12.7716,84.0541,-20.0793,409.691,3
-2.64E-14,5.92E-15,-12.7176,83.965,-20.0073,410.089,3
-7.89E-15,1.18E-14,-12.7176,83.965,-20.0073,410.089,1
-2.76E-15,-2.76E-15,-12.2659,83.1081,-19.3174,413.839,2
-2.01E-14,5.13E-15,-11.8932,82.232,-18.6164,417.589,2
2.76E-15,-4.35E-15,-11.8929,82.2312,-18.6158,417.592,1
-8.68E-15,1.22E-14,-11.8368,82.0838,-18.498,418.219,0
-3.95E-14,-8.69E-15,-10.8952,78.5876,-15.6393,433.219,1
-1.03E-14,-1.46E-14,-10.4976,75.3695,-12.7383,448.219,1
-1.22E-14,6.71E-15,-10.497,75.3616,-12.7308,448.257,0
3.55E-15,1.74E-14,-10.4146,72.3885,-9.81435,463.257,1
-1.42E-14,3.90E-16,-10.5599,69.5168,-6.90084,478.257,1
-8.68E-15,1.98E-15,-10.56,69.5158,-6.89988,478.262,0
-1.18E-15,-1.19E-15,-10.9398,66.6322,-4.00793,493.262,1
-3.94E-16,-7.91E-15,-11.6243,63.6591,-1.17238,508.262,1
1.58E-15,1.90E-14,-11.6254,63.6552,-1.16877,508.281,0
-1.22E-14,-2.77E-15,-12.5936,60.6165,1.57481,523.281,1
-7.89E-15,1.18E-15,-13.4279,57.746,4.31147,538.281,1
3.55E-15,-9.08E-15,-13.429,57.7416,4.31601,538.306,0
1.70E-14,-1.18E-15,-13.8241,55.2985,7.11844,553.306,1
-3.20E-14,5.52E-15,-13.6668,53.3684,9.98197,568.306,1
-1.86E-14,1.14E-14,-13.6653,53.3637,9.99037,568.35,0
-3.95E-15,1.30E-14,-13.5,52.9935,10.7107,572.1,1
7.90E-16,1.74E-14,-13.2422,52.7123,11.4274,575.85,1
-4.74E-15,7.50E-15,-13.2417,52.7119,11.4285,575.856,0
-2.09E-14,3.98E-16,-13.0529,52.6341,11.7802,577.731,1
-2.61E-14,-3.55E-15,-12.7807,52.6529,12.1137,579.606,1
-1.58E-14,3.16E-15,-12.7785,52.6536,12.1157,579.618,0
-3.96E-16,-7.10E-15,-12.6861,52.69,12.1898,580.087,4
-2.37E-15,1.58E-15,-12.5774,52.7502,12.2544,580.556,4
6.71E-15,8.29E-15,-12.5766,52.7508,12.2548,580.559,3
1.97E-15,-1.58E-15,-12.5151,52.7931,12.2808,580.793,5
3.55E-15,-9.47E-15,-12.4489,52.845,12.3006,581.027,5
-2.76E-15,3.16E-15,-12.4485,52.8454,12.3007,581.029,4
5.53E-15,-9.08E-15,-12.3789,52.9072,12.3124,581.263,5
-1.46E-14,9.07E-15,-12.3083,52.9773,12.315,581.498,5
-5.53E-15,-1.07E-14,-12.3075,52.9781,12.3149,581.5,4
-1.30E-14,3.15E-15,-12.3024,52.9835,12.3148,581.517,3
-2.76E-15,1.58E-14,-12.2898,52.9969,12.3141,581.56,4
-2.13E-14,8.68E-15,-12.2772,53.0105,12.3131,581.602,4
-1.34E-14,8.29E-15,-12.2772,53.0105,12.3131,581.602,2
-1.42E-14,1.46E-14,-12.147,53.1653,12.2855,582.071,4
-3.95E-16,5.92E-15,-12.0354,53.3185,12.2363,582.54,4
-1.38E-14,-2.36E-15,-12.0336,53.3212,12.2353,582.548,3
-8.68E-15,-7.50E-15,-11.9381,53.4678,12.1737,583.017,4
-1.30E-14,7.88E-16,-11.8546,53.608,12.1049,583.486,4
-9.47E-15,1.82E-14,-11.8544,53.6084,12.1047,583.487,3
-9.87E-15,6.32E-15,-11.8494,53.6172,12.1001,583.517,2
-3.55E-15,1.97E-15,-11.7747,53.7532,12.0256,583.992,3
-7.89E-16,-9.48E-15,-11.7071,53.8844,11.948,584.467,3
7.50E-15,-1.34E-14,-11.707,53.8845,11.948,584.467,1
1.97E-15,-5.53E-15,-11.4872,54.37,11.6239,586.342,2
8.29E-15,9.07E-15,-11.3151,54.8201,11.2851,588.217,2
-1.78E-14,-3.55E-15,-11.3148,54.821,11.2845,588.221,1
3.95E-15,-1.11E-14,-11.2807,54.9183,11.2075,588.64,2
-2.41E-14,1.58E-15,-11.248,55.0145,11.1302,589.06,2
-1.50E-14,7.84E-16,-11.248,55.0145,11.1302,589.06,0
-2.25E-14,-9.07E-15,-10.5341,58.1139,8.27313,604.06,1
-7.11E-15,-7.11E-15,-10.2222,60.9508,5.36077,619.06,1
-3.95E-16,1.14E-14,-10.2219,60.9559,5.35549,619.087,0
4.74E-15,-4.73E-15,-10.1048,63.7328,2.42818,634.087,1
-5.92E-15,-9.47E-15,-10.1237,66.5295,-0.503171,649.087,1
-1.46E-14,4.34E-15,-10.1237,66.53,-0.503646,649.089,0
-5.92E-15,-2.37E-15,-10.2555,69.3999,-3.43328,664.089,1
-2.76E-15,-4.74E-15,-10.4914,72.3879,-6.35651,679.089,1
-4.74E-15,9.47E-15,-10.4915,72.3883,-6.35691,679.091,0
-8.29E-15,4.73E-15,-10.8285,75.5316,-9.26875,694.091,1
-2.13E-14,-3.55E-15,-11.2617,78.8473,-12.1634,709.091,1
-3.95E-15,9.08E-15,-11.2618,78.8483,-12.1643,709.096,0
-1.74E-14,-1.42E-14,-11.7708,82.2983,-15.0362,724.096,1
-1.89E-14,-1.42E-14,-12.3074,85.7554,-17.8823,739.096,1
-7.88E-16,-1.18E-14,-12.3077,85.7576,-17.8842,739.106,0
-1.34E-14,1.22E-14,-12.8294,89.104,-20.7005,754.106,1
1.50E-14,1.50E-14,-13.4981,92.7668,-23.4373,769.106,1
1.58E-14,-1.58E-14,-13.4999,92.7749,-23.442,769.133,0
6.32E-15,-6.32E-15,-13.8077,94.0291,-24.0725,772.883,2
-1.18E-15,-1.70E-14,-14.3356,95.774,-24.5949,776.633,2
1.07E-14,1.98E-15,-14.3465,95.8062,-24.6007,776.69,1
-1.58E-15,-7.88E-16,-14.5448,96.3705,-24.6812,777.627,4
-1.97E-15,4.74E-15,-14.7755,96.9825,-24.7238,778.565,4
-7.11E-15,-1.30E-14,-14.7785,96.9903,-24.724,778.576,3
-8.29E-15,-5.53E-15,-15.0332,97.6189,-24.7211,779.514,4
-2.37E-15,-1.86E-14,-15.2967,98.2253,-24.6758,780.451,4
-1.26E-14,-9.47E-15,-15.3004,98.2335,-24.6749,780.464,3
1.58E-15,-1.03E-14,-15.3337,98.3072,-24.6666,780.583,2
-1.46E-14,3.98E-16,-15.847,99.3718,-24.482,782.458,3
-3.95E-15,8.67E-19,-16.3274,100.261,-24.2368,784.333,3
-2.17E-19,1.58E-15,-16.3326,100.27,-24.2339,784.354,2
-3.95E-15,2.37E-15,-16.4027,100.393,-24.1936,784.638,3
-1.22E-14,-1.30E-14,-16.4722,100.512,-24.1527,784.922,3
1.97E-15,-2.49E-14,-16.4722,100.512,-24.1527,784.922,1
-3.55E-15,-1.66E-14,-17.1347,101.563,-23.7216,787.739,2
7.11E-15,-1.50E-14,-17.7525,102.42,-23.2595,790.556,2
-5.13E-15,-5.92E-15,-17.7543,102.422,-23.2581,790.564,0
-2.76E-15,-1.89E-14,-20.2124,104.958,-20.5041,805.564,1
-1.50E-14,-2.21E-14,-21.5997,106.066,-17.5707,820.564,1
-3.04E-14,-1.66E-14,-21.6116,106.075,-17.5387,820.726,0
-6.71E-15,-2.92E-14,-22.5622,106.836,-14.5673,835.726,1
1.18E-15,-2.58E-11,-23.3104,107.469,-11.5843,850.726,1
-5.92E-15,-1.37E-11,-23.3106,107.469,-11.5834,850.731,0
-4.34E-15,5.53E-15,-23.9404,108.033,-8.59515,865.731,1
-1.62E-14,-5.53E-15,-24.4912,108.553,-5.60405,880.731,1
-5.53E-15,1.86E-14,-24.4912,108.553,-5.60393,880.731,0
2.76E-15,5.92E-15,-24.9846,109.04,-2.61105,895.731,1
-1.22E-14,1.18E-14,-25.4341,109.502,0.383035,910.731,1
-2.29E-14,1.07E-14,-25.4341,109.502,0.383068,910.731,0
-1.38E-14,-5.92E-15,-25.8485,109.943,3.37802,925.731,1
-1.93E-14,-9.08E-15,-26.2342,110.366,6.37363,940.731,1
-1.58E-15,-9.08E-15,-26.2342,110.366,6.37365,940.731,0
1.58E-15,1.18E-15,-26.5957,110.775,9.36977,955.731,1
5.53E-15,-6.32E-15,-26.9365,111.17,12.3663,970.731,1
-2.13E-14,1.74E-14,-26.9365,111.17,12.3663,970.731,0
-1.62E-14,-2.76E-15,-27.2595,111.553,15.3632,985.731,1
-1.42E-14,-5.13E-15,-27.5667,111.925,18.3603,1000.73,1
3.16E-15,-1.03E-14,-27.5667,111.925,18.3603,1000.73,0
-1.97E-14,7.90E-15,-27.8601,112.288,21.3577,1015.73,1
-7.89E-15,2.76E-15,-28.141,112.642,24.3553,1030.73,1
-1.03E-14,-1.18E-15,-28.141,112.642,24.3553,1030.73,0
-3.55E-15,0.00E+00,-28.4107,112.987,27.3531,1045.73,1
-1.18E-15,-2.37E-15,-28.6703,113.326,30.351,1060.73,1
-1.08E-19,-1.18E-15,-28.6703,113.326,30.351,1060.73,0
3.55E-15,1.97E-15,-28.9207,113.657,33.3491,1075.73,1
-1.70E-14,7.50E-15,-29.1626,113.981,36.3472,1090.73,1
-4.74E-15,-5.53E-15,-29.1626,113.981,36.3472,1090.73,0
-3.16E-15,4.74E-15,-29.3968,114.3,39.3455,1105.73,1
-1.22E-14,1.11E-14,-29.6237,114.612,42.3439,1120.73,1
-2.25E-14,-5.96E-19,-29.6237,114.612,42.3439,1120.73,0
-7.90E-16,1.22E-14,-29.844,114.919,45.3424,1135.73,1
-9.08E-15,1.18E-15,-30.0582,115.221,48.3409,1150.73,1
5.13E-15,6.32E-15,-30.0582,115.221,48.3409,1150.73,0
-3.20E-14,5.53E-15,-30.2665,115.518,51.3396,1165.73,1
-1.34E-14,-1.58E-15,-30.4695,115.811,54.3382,1180.73,1
-1.18E-15,-6.71E-15,-30.4695,115.811,54.3382,1180.73,0
-1.14E-14,-9.47E-15,-30.6674,116.099,57.337,1195.73,1
-5.92E-15,1.11E-14,-30.8605,116.383,60.3358,1210.73,1
-1.30E-14,-7.89E-16,-30.8605,116.383,60.3358,1210.73,0
-2.45E-14,-3.95E-15,-31.0491,116.663,63.3346,1225.73,1
-1.82E-14,3.16E-15,-31.2335,116.939,66.3335,1240.73,1
1.97E-15,-5.13E-15,-31.2335,116.939,66.3335,1240.73,0
-5.53E-15,7.90E-16,-31.414,117.211,69.3325,1255.73,1
-1.78E-14,-7.89E-15,-31.5906,117.48,72.3315,1270.73,1
4.74E-15,1.19E-15,-31.5906,117.48,72.3315,1270.73,0
-2.17E-19,1.19E-15,-31.7636,117.745,75.3305,1285.73,1
-1.66E-14,-1.18E-14,-31.9332,118.007,78.3295,1300.73,1
-1.97E-14,1.58E-15,-31.9332,118.007,78.3295,1300.73,0
-1.46E-14,-1.97E-15,-32.0995,118.266,81.3286,1315.73,1
-1.42E-14,-8.68E-15,-32.2627,118.522,84.3278,1330.73,1
-1.70E-14,-3.16E-15,-32.2627,118.522,84.3278,1330.73,0
-1.97E-15,6.71E-15,-32.423,118.775,87.3269,1345.73,1
-1.97E-14,1.26E-14,-32.5804,119.025,90.3261,1360.73,1
-5.92E-15,-3.95E-16,-32.5804,119.025,90.3261,1360.73,0
1.18E-14,2.77E-15,-32.7351,119.272,93.3253,1375.73,1
9.87E-15,3.97E-16,-32.8873,119.517,96.3245,1390.73,1
-1.93E-14,1.19E-15,-32.8873,119.517,96.3245,1390.73,0


==> Results/roof_ref.csv <==
point0-u_x,point0-u_y,point0-u_z,U-norm,lambda,time,level
0,0,0,0,0,0,0
1.58E-15,-5.53E-15,-0.172324,0.369529,0.997265,5,0
-2.05E-14,2.76E-15,-0.351795,0.755465,1.99428,10,0
-2.37E-15,1.58E-14,-0.539142,1.15954,2.99101,15,0
-1.50E-14,2.76E-15,-0.735199,1.58373,3.9874,20,0
6.32E-15,-1.66E-14,-0.940926,2.03033,4.9834,25,0
5.13E-15,1.70E-14,-1.15743,2.50197,5.97894,30,0
-1.38E-14,1.42E-14,-1.38597,3.00168,6.97392,35,0
-1.26E-14,1.11E-14,-1.62802,3.53294,7.96824,40,0
-1.62E-14,1.42E-14,-1.88521,4.09973,8.96176,45,0
1.97E-15,2.68E-14,-2.15942,4.70654,9.95433,50,0
-1.14E-14,1.18E-14,-2.45269,5.35837,10.9457,55,0
1.58E-15,1.89E-14,-2.76719,6.0606,11.9357,60,0
-9.47E-15,1.93E-14,-3.1051,6.81872,12.924,65,0
-2.76E-15,1.70E-14,-3.46838,7.63797,13.9103,70,0
-1.74E-14,2.25E-14,-3.85844,8.52256,14.8942,75,0
-5.92E-15,4.22E-14,-4.27573,9.47499,15.8753,80,0
-6.32E-15,1.66E-14,-4.71939,10.4952,16.8535,85,0
-1.97E-15,6.16E-14,-5.1871,11.5807,17.8285,90,0
-1.14E-14,1.38E-14,-5.67532,12.7268,18.8003,95,0
7.90E-16,4.11E-14,-6.18007,13.9292,19.7686,100,0
-1.70E-14,5.88E-14,-6.69791,15.186,20.7332,105,0
1.58E-15,6.04E-14,-7.227,16.5011,21.6935,110,0
4.74E-15,1.37E-13,-7.76796,17.8872,22.648,115,0
-3.16E-15,3.81E-13,-8.32494,19.3707,23.5941,120,0
-1.22E-14,-2.58E-13,-8.90726,21.0004,24.5265,125,0
-2.37E-15,-7.46E-14,-9.53324,22.8673,25.4334,130,0
5.13E-15,-5.53E-14,-10.2394,25.1541,26.2847,135,0
2.76E-14,-3.47E-14,-11.0964,28.2355,26.9829,140,0
-7.50E-15,-2.01E-14,-12.1305,32.3907,27.2391,145,0
2.61E-14,-2.41E-14,-13.0693,36.4614,26.8981,150,0
9.87E-15,-1.03E-14,-13.7935,39.7314,26.2393,155,0
6.28E-14,5.92E-15,-14.3577,42.3552,25.4431,160,0
6.36E-14,-1.74E-14,-14.8126,44.5332,24.58,165,0
-8.74E-13,-3.16E-15,-15.1907,46.4003,23.68,170,0
-6.55E-14,1.18E-14,-15.5123,48.0423,22.7575,175,0
-1.29E-13,-3.15E-15,-15.7907,49.5153,21.8205,180,0
8.29E-15,-1.54E-14,-16.0351,50.8574,20.8732,185,0
-2.37E-15,3.56E-15,-16.2515,52.0952,19.9187,190,0
-5.13E-15,-7.92E-16,-16.4447,53.2483,18.9586,195,0
-2.76E-14,-1.18E-15,-16.6181,54.3314,17.9943,200,0
-3.55E-15,-2.76E-15,-16.7743,55.3557,17.0267,205,0
2.41E-14,8.29E-15,-16.9154,56.3299,16.0565,210,0
2.37E-15,-1.11E-14,-17.0429,57.2613,15.0841,215,0
1.97E-15,1.19E-15,-17.1581,58.1556,14.1099,220,0
-6.32E-15,-9.47E-15,-17.2621,59.0175,13.1343,225,0
5.53E-15,5.92E-15,-17.3558,59.8512,12.1574,230,0
-4.34E-15,-6.32E-15,-17.4397,60.6601,11.1796,235,0
-1.18E-15,1.82E-14,-17.5146,61.4472,10.2009,240,0
-1.42E-14,1.06E-14,-17.5809,62.2149,9.22149,245,0
4.34E-15,-1.50E-14,-17.6389,62.9657,8.24154,250,0
-1.38E-14,-6.72E-15,-17.689,63.7016,7.26113,255,0
-1.70E-14,-1.26E-14,-17.7313,64.4245,6.28036,260,0
-2.37E-15,-1.22E-14,-17.7662,65.136,5.29933,265,0
-9.08E-15,-3.16E-15,-17.7936,65.8377,4.31811,270,0
1.97E-15,-2.37E-15,-17.8138,66.5312,3.33678,275,0
-1.62E-14,4.74E-15,-17.8267,67.2178,2.35544,280,0
-3.95E-15,2.77E-15,-17.8324,67.899,1.37414,285,0
-1.30E-14,1.57E-15,-17.8308,68.576,0.39296,290,0
3.95E-16,-5.52E-15,-17.8219,69.2503,-0.588013,295,0
3.55E-15,5.92E-15,-17.8055,69.9231,-1.5687,300,0
-1.38E-14,-5.53E-15,-17.7815,70.5958,-2.54902,305,0
-1.97E-15,-3.95E-15,-17.7497,71.2698,-3.52889,310,0
7.11E-15,9.08E-15,-17.7099,71.9465,-4.50819,315,0
-3.55E-15,6.71E-15,-17.6618,72.6276,-5.48683,320,0
-1.30E-14,3.98E-16,-17.6051,73.3145,-6.46469,325,0
-3.95E-15,-6.32E-15,-17.5394,74.0091,-7.44164,330,0
1.22E-14,-1.46E-14,-17.4644,74.7131,-8.41753,335,0
-1.14E-14,0,-17.3796,75.4283,-9.39219,340,0
-6.71E-15,-1.97E-15,-17.2845,76.1568,-10.3655,345,0
-1.50E-14,-7.50E-15,-17.1785,76.9007,-11.3371,350,0
7.50E-15,1.46E-14,-17.0609,77.6618,-12.307,355,0
1.54E-14,6.94E-18,-16.9309,78.4419,-13.2748,360,0
3.94E-16,4.34E-15,-16.7875,79.2426,-14.2402,365,0
-1.58E-15,5.12E-15,-16.6293,80.0647,-15.203,370,0
-6.32E-15,7.10E-15,-16.4539,80.9079,-16.1627,375,0
-1.34E-14,-2.37E-15,-16.2573,81.7704,-17.1188,380,0
-1.03E-14,-7.11E-15,-16.0324,82.648,-18.07,385,0
-3.55E-15,6.71E-15,-15.7638,83.5323,-19.014,390,0
-2.37E-15,9.87E-15,-15.4142,84.4059,-19.9436,395,0
-1.97E-15,4.34E-15,-14.8469,85.2067,-20.8231,400,0
-1.38E-14,-5.13E-15,-13.2374,84.7104,-20.6079,405,0
2.37E-15,1.58E-14,-12.5114,83.5993,-19.7124,410,0
-1.14E-14,1.14E-14,-11.9754,82.4401,-18.7827,415,0
-3.20E-14,-3.95E-15,-11.5528,81.2611,-17.8401,420,0
1.18E-15,-6.71E-15,-11.2193,80.0856,-16.8894,425,0
-9.87E-15,3.55E-15,-10.9609,78.9327,-15.9323,430,0
1.89E-14,1.26E-14,-10.7656,77.8137,-14.97,435,0
-1.30E-14,-1.34E-14,-10.6221,76.7315,-14.0039,440,0
-1.03E-14,9.47E-15,-10.5211,75.6836,-13.0348,445,0
-3.94E-16,-7.91E-16,-10.4555,74.665,-12.0639,450,0
-3.55E-15,-6.71E-15,-10.4203,73.6698,-11.0918,455,0
-2.45E-14,-8.29E-15,-10.412,72.6922,-10.1193,460,0
-7.11E-15,5.92E-15,-10.4287,71.7271,-9.14688,465,0
1.11E-14,1.11E-14,-10.4695,70.7698,-8.17519,470,0
7.90E-16,3.94E-15,-10.5344,69.8159,-7.20483,475,0
4.34E-15,-2.77E-15,-10.6244,68.8616,-6.23651,480,0
1.97E-15,1.11E-14,-10.7411,67.9034,-5.27108,485,0
-1.34E-14,5.13E-15,-10.8872,66.9382,-4.30969,490,0
9.08E-15,-1.18E-14,-11.066,65.963,-3.35381,495,0
-6.71E-15,1.07E-14,-11.2812,64.9762,-2.40537,500,0
-1.03E-14,-3.55E-15,-11.5357,63.9771,-1.4666,505,0
7.90E-15,1.58E-14,-11.8287,62.9674,-0.539368,510,0
-1.03E-14,2.76E-15,-12.1519,61.952,0.376471,515,0
3.95E-15,1.34E-14,-12.4873,60.9389,1.28445,520,0
-7.11E-15,1.54E-14,-12.8118,59.94,2.19042,525,0
-1.07E-14,-3.55E-15,-13.1059,58.9684,3.09962,530,0
-1.62E-14,-1.58E-15,-13.3573,58.0361,4.01519,535,0
-1.22E-14,1.30E-14,-13.5596,57.1518,4.93848,540,0
-3.95E-15,3.15E-15,-13.7096,56.3198,5.86982,545,0
1.14E-14,1.03E-14,-13.8051,55.5417,6.80893,550,0
-4.74E-15,-3.97E-16,-13.843,54.8183,7.75521,555,0
-7.42E-14,-1.14E-14,-13.8177,54.1519,8.70777,560,0
3.95E-16,-1.98E-15,-13.7188,53.5499,9.66543,565,0
-2.37E-14,-8.29E-15,-13.5234,53.0335,10.6258,570,0
-1.74E-14,-5.52E-15,-13.1675,52.671,11.5805,575,0
-2.41E-14,-3.17E-15,-11.7792,53.7446,12.0305,580,0
1.34E-14,7.89E-15,-11.2547,54.9947,11.1463,585,0
-1.18E-15,-3.16E-15,-10.9369,56.0866,10.209,590,0
-1.54E-14,-6.71E-15,-10.7093,57.1103,9.25475,595,0
-1.93E-14,4.73E-15,-10.537,58.0949,8.29207,600,0
2.37E-15,1.46E-14,-10.4041,59.0549,7.32436,605,0
-1.82E-14,2.36E-15,-10.3015,59.9988,6.35337,610,0
2.37E-15,-2.76E-15,-10.2236,60.9323,5.38014,615,0
-1.34E-14,5.13E-15,-10.1665,61.8598,4.40538,620,0
-4.74E-15,-1.30E-14,-10.1277,62.7845,3.42954,625,0
-9.47E-15,3.15E-15,-10.1052,63.7092,2.453,630,0
-1.38E-14,5.13E-15,-10.0976,64.6363,1.47602,635,0
-1.58E-14,2.36E-15,-10.1038,65.5677,0.498861,640,0
-1.38E-14,5.13E-15,-10.123,66.5055,-0.478293,645,0
-9.08E-15,8.67E-19,-10.1547,67.4515,-1.45525,650,0
-3.51E-14,-8.29E-15,-10.1984,68.4073,-2.43185,655,0
6.32E-15,1.11E-14,-10.2539,69.3746,-3.40791,660,0
-9.47E-15,-5.93E-15,-10.3209,70.355,-4.38326,665,0
-4.74E-15,-9.47E-15,-10.3992,71.3501,-5.35773,670,0
-6.71E-15,2.36E-15,-10.4889,72.3613,-6.33114,675,0
-2.09E-14,9.48E-15,-10.5899,73.3898,-7.3033,680,0
-2.05E-14,-6.71E-15,-10.702,74.4368,-8.27399,685,0
-5.53E-15,3.56E-15,-10.8251,75.503,-9.243,690,0
-7.50E-15,-1.97E-14,-10.959,76.5888,-10.2101,695,0
-7.50E-15,-4.74E-15,-11.1034,77.6938,-11.1751,700,0
1.97E-15,5.92E-15,-11.2574,78.817,-12.1377,705,0
3.55E-15,-2.37E-15,-11.4202,79.9559,-13.0978,710,0
3.55E-15,6.31E-15,-11.5903,81.1072,-14.0551,715,0
-1.26E-14,-3.55E-15,-11.7658,82.2659,-15.0096,720,0
-2.21E-14,-1.26E-14,-11.9446,83.4258,-15.9612,725,0
-2.37E-14,-4.74E-15,-12.1242,84.5804,-16.9099,730,0
-4.03E-14,-3.55E-15,-12.3024,85.7233,-17.8556,735,0
-2.37E-15,-2.77E-15,-12.4778,86.8506,-18.7983,740,0
-1.78E-14,-1.89E-14,-12.6506,87.9632,-19.7374,745,0
-1.50E-14,-5.92E-15,-12.824,89.0699,-20.6719,750,0
-1.97E-14,-1.66E-14,-13.0063,90.1927,-21.5996,755,0
-2.21E-14,8.67E-19,-13.2147,91.377,-22.5157,760,0
1.70E-14,-1.03E-14,-13.4872,92.718,-23.4086,765,0
-1.58E-15,-1.58E-15,-13.9252,94.4542,-24.2379,770,0
2.37E-15,-6.71E-15,-14.9191,97.3427,-24.728,775,0
-4.74E-15,-1.89E-14,-16.2978,100.209,-24.2535,780,0
2.37E-15,-2.76E-15,-17.4654,102.036,-23.4813,785,0
-3.55E-15,-1.50E-14,-18.4882,103.307,-22.6256,790,0
-7.50E-15,-1.11E-14,-19.3467,104.189,-21.7168,795,0
1.58E-15,-3.95E-15,-20.0424,104.814,-20.7726,800,0
-5.13E-15,-2.29E-14,-20.6097,105.284,-19.8077,805,0
-7.90E-16,-1.86E-14,-21.0848,105.662,-18.8313,810,0
-3.95E-16,-2.37E-14,-21.4939,105.983,-17.8481,815,0
-5.53E-15,-1.34E-14,-21.8546,106.267,-16.8609,820,0
-3.95E-15,-1.46E-14,-22.1788,106.525,-15.8709,825,0
2.37E-15,-2.13E-14,-22.4744,106.764,-14.8791,830,0
-2.88E-14,-2.61E-14,-22.747,106.989,-13.886,835,0
-7.50E-15,-1.19E-13,-23.0007,107.202,-12.8918,840,0
3.95E-15,-1.89E-13,-23.2386,107.406,-11.8969,845,0
7.50E-15,9.36E-14,-23.463,107.603,-10.9014,850,0
-3.55E-15,7.11E-14,-23.6758,107.792,-9.90547,855,0
-8.68E-15,1.58E-14,-23.8785,107.976,-8.90911,860,0
3.16E-15,1.50E-14,-24.0722,108.155,-7.91242,865,0
1.07E-14,1.11E-14,-24.2578,108.329,-6.91546,870,0
-2.21E-14,1.86E-14,-24.4363,108.5,-5.91826,875,0
-1.03E-14,2.57E-14,-24.6083,108.666,-4.92085,880,0
-2.37E-15,2.72E-14,-24.7744,108.83,-3.92327,885,0
7.89E-16,2.37E-14,-24.935,108.99,-2.92554,890,0
2.37E-15,1.78E-14,-25.0907,109.147,-1.92767,895,0
1.58E-15,1.58E-14,-25.2418,109.302,-0.929672,900,0
-4.34E-15,-5.92E-15,-25.3886,109.454,0.0684325,905,0
-1.97E-15,5.53E-15,-25.5315,109.604,1.06664,910,0
3.95E-15,3.16E-15,-25.6707,109.752,2.06493,915,0
-1.50E-14,-1.97E-15,-25.8064,109.897,3.0633,920,0
-1.70E-14,9.08E-15,-25.9389,110.041,4.06175,925,0
-6.32E-15,-6.71E-15,-26.0683,110.183,5.06027,930,0
-9.47E-15,-4.74E-15,-26.1948,110.323,6.05885,935,0
-8.68E-15,5.13E-15,-26.3187,110.461,7.05749,940,0
-1.18E-14,1.18E-14,-26.4399,110.597,8.05618,945,0
-1.34E-14,-3.95E-15,-26.5587,110.732,9.05492,950,0
-7.89E-15,1.34E-14,-26.6752,110.866,10.0537,955,0
2.37E-15,-2.17E-19,-26.7894,110.998,11.0525,960,0
-9.08E-15,1.18E-14,-26.9016,111.129,12.0514,965,0
1.58E-15,-1.11E-14,-27.0117,111.258,13.0503,970,0
-5.53E-15,-7.50E-15,-27.1199,111.386,14.0493,975,0
-1.74E-14,-8.68E-15,-27.2263,111.513,15.0483,980,0
-3.16E-15,1.97E-15,-27.3309,111.639,16.0473,985,0
-1.54E-14,2.17E-19,-27.4338,111.763,17.0463,990,0
-9.47E-15,-5.92E-15,-27.5351,111.887,18.0454,995,0
-1.18E-14,3.16E-15,-27.6348,112.009,19.0445,1000,0


==> Results/roof_serial.csv <==
point0-u_x,point0-u_y,point0-u_z,U-norm,lambda,time,level
0,0,0,0,0,0,0
-1.14E-14,1.78E-14,-1.15746,2.50205,5.9791,30,0
-2.13E-14,-4.34E-15,-2.76746,6.06119,11.9365,60,0
-1.62E-14,3.91E-14,-5.18856,11.5841,17.8315,90,0
-1.38E-14,1.48E-13,-8.32988,19.3842,23.6023,120,0
5.87E-13,-8.68E-15,-15.0738,45.817,23.9778,150,0
-1.78E-14,-5.13E-15,-16.5647,53.992,18.303,180,0
-1.66E-14,-6.32E-15,-17.327,59.5883,12.4689,210,0
1.58E-15,-7.11E-15,-17.7186,64.1955,6.5928,240,0
-1.11E-14,3.93E-16,-17.8321,68.3608,0.70534,270,0
-3.55E-15,1.97E-15,-17.678,72.4103,-5.1755,300,0
7.90E-16,-4.74E-15,-17.2134,76.6625,-11.0285,330,0
-2.37E-15,-1.97E-15,-16.3221,81.4956,-16.8167,360,0
6.71E-15,1.57E-15,-15.5373,84.1338,-19.6533,375,0
-1.30E-14,8.29E-15,-14.6671,85.3257,-20.9675,382.5,0
-8.68E-15,1.22E-14,-11.8368,82.0838,-18.498,397.5,0
-1.22E-14,6.71E-15,-10.497,75.3616,-12.7308,427.5,0
-8.68E-15,1.98E-15,-10.56,69.5158,-6.89988,457.5,0
1.58E-15,1.90E-14,-11.6254,63.6552,-1.16877,487.5,0
3.55E-15,-9.08E-15,-13.429,57.7416,4.31601,517.5,0
-1.86E-14,1.14E-14,-13.6653,53.3637,9.99037,547.5,0
-4.74E-15,7.50E-15,-13.2417,52.7119,11.4285,555,0
-1.58E-14,3.16E-15,-12.7785,52.6536,12.1157,558.75,0
-1.50E-14,7.84E-16,-11.248,55.0145,11.1302,566.25,0
-3.95E-16,1.14E-14,-10.2219,60.9559,5.35549,596.25,0
-1.46E-14,4.34E-15,-10.1237,66.53,-0.503646,626.25,0
-4.74E-15,9.47E-15,-10.4915,72.3883,-6.35691,656.25,0
-3.95E-15,9.08E-15,-11.2618,78.8483,-12.1643,686.25,0
-7.88E-16,-1.18E-14,-12.3077,85.7576,-17.8842,716.25,0
1.58E-14,-1.58E-14,-13.4999,92.7749,-23.442,746.25,0
-5.13E-15,-5.92E-15,-17.7543,102.422,-23.2581,761.25,0
-3.04E-14,-1.66E-14,-21.6116,106.075,-17.5387,791.25,0
-5.92E-15,-1.37E-11,-23.3106,107.469,-11.5834,821.25,0
-5.53E-15,1.86E-14,-24.4912,108.553,-5.60393,851.25,0
-2.29E-14,1.07E-14,-25.4341,109.502,0.383068,881.25,0
-1.58E-15,-9.08E-15,-26.2342,110.366,6.37365,911.25,0
-2.13E-14,1.74E-14,-26.9365,111.17,12.3663,941.25,0
3.16E-15,-1.03E-14,-27.5667,111.925,18.3603,971.25,0
-1.03E-14,-1.18E-15,-28.141,112.642,24.3553,1001.25,0
-1.08E-19,-1.18E-15,-28.6703,113.326,30.351,1031.25,0
-4.74E-15,-5.53E-15,-29.1626,113.981,36.3472,1061.25,0
-2.25E-14,-5.96E-19,-29.6237,114.612,42.3439,1091.25,0
5.13E-15,6.32E-15,-30.0582,115.221,48.3409,1121.25,0
-1.18E-15,-6.71E-15,-30.4695,115.811,54.3382,1151.25,0
-1.30E-14,-7.89E-16,-30.8605,116.383,60.3358,1181.25,0
1.97E-15,-5.13E-15,-31.2335,116.939,66.3335,1211.25,0
4.74E-15,1.19E-15,-31.5906,117.48,72.3315,1241.25,0
-1.97E-14,1.58E-15,-31.9332,118.007,78.3295,1271.25,0
-1.70E-14,-3.16E-15,-32.2627,118.522,84.3278,1301.25,0
-5.92E-15,-3.95E-16,-32.5804,119.025,90.3261,1331.25,0
-1.93E-14,1.19E-15,-32.8873,119.517,96.3245,1361.25,0

